Photobombing Earth 2.0: Diffraction Limit Related Contamination and Uncertainty in Habitable Planet Spectra

Observing habitable exoplanets that may resemble Earth is a key priority in astronomy that is dependent on not only detecting such worlds, but also ascertaining that apparent signatures of habitability are not due to other sources. Space telescopes designed to observe such worlds, such as that recommended by NASA's 2020 Astrophysics Decadal Survey, have a diffraction-limited resolution that effectively spreads light from a source in a region around the source point. In this letter, we show that the diffraction limit of a 6 meter space telescope results in a point spread function of an Earth-like planet that may contain additional unanticipated bodies for systems at distances relevant to proposed searches. These unexpected additional objects, such as other planets and moons, can influence obtained spectra for a putative habitable planet by producing spurious features and adding additional uncertainty in the spectra. A model of the Earth observed by a 6 meter space telescope as though it was an exoplanet shows that the light from the Earth would be blended with the Moon, Mercury, Venus and Mars in various combinations and at different times for numerous combinations of distance to the system and wavelength. Given the importance of extricating the true spectra of a potentially habitable planet in order to search for biosignatures, we highlight the need to account for this effect during the development of relevant telescopes and suggest some potential means of accounting for this photobombing effect.

==> ConfigFiles/LUVeX1000HrEarthConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Exoplanet
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>12742
<OBJECT-GRAVITY>9.807
<OBJECT-GRAVITY-UNIT>g
<OBJECT-STAR-DISTANCE>0.9837
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>102.9
<OBJECT-SOLAR-LATITUDE>0.0167
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5778
<OBJECT-STAR-RADIUS>1.00
<OBJECT-OBS-LONGITUDE>12.90
<OBJECT-OBS-LATITUDE>0.02
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>0.0
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.822,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.744
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>9.790356e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>0.00,0.00
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000,1.000,0.994,1.000,1.000,0.993,1.000,1.000,1.000,1.000
<ATMOSPHERE-DESCRIPTION>Earth, O2 = 1E0 PAL
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1013
<ATMOSPHERE-PUNIT>mbar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>H2O,CO2,O3,N2O,CO,CH4,O2,N2
<ATMOSPHERE-TYPE>HIT[1],HIT[2],HIT[3],HIT[4],HIT[5],HIT[6],None,HIT[22]
<ATMOSPHERE-ABUN>1,1,1,1,1,1,1,1
<ATMOSPHERE-UNIT>scl,scl,scl,scl,scl,scl,scl,scl
<ATMOSPHERE-LAYERS-MOLECULES>H2O,CO2,O3,N2O,CO,CH4,O2,NO,SO2,NO2,NH3,HNO3,OH,HF,HCl,HBr,HI,ClO,OCS,H2CO,HOCl,N2,HCN,CH3Cl,H2O2,C2H2,C2H6,PH3
<ATMOSPHERE-LAYERS>60
<ATMOSPHERE-LAYER-1>1.013E+00,2.882E+02,7.745E-03,3.795E-04,2.660E-08,3.200E-07,1.500E-07,1.700E-06,2.090E-01,3.000E-10,3.000E-10,2.300E-11,5.000E-10,5.000E-11,4.400E-14,1.000E-14,1.000E-09,1.700E-12,3.000E-12,1.000E-14,6.000E-10,2.400E-09,7.700E-12,7.810E-01,1.700E-10,7.000E-10,2.000E-10,3.000E-10,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-2>8.988E-01,2.817E+02,6.071E-03,3.795E-04,2.931E-08,3.200E-07,1.450E-07,1.700E-06,2.090E-01,3.000E-10,2.740E-10,2.300E-11,5.000E-10,5.960E-11,4.400E-14,1.000E-14,7.490E-10,1.700E-12,3.000E-12,1.000E-14,5.900E-10,1.070E-09,1.060E-11,7.810E-01,1.650E-10,6.700E-10,1.950E-10,1.720E-10,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-3>7.950E-01,2.752E+02,4.631E-03,3.795E-04,3.237E-08,3.200E-07,1.399E-07,1.700E-06,2.090E-01,3.000E-10,2.360E-10,2.300E-11,4.630E-10,6.930E-11,4.400E-14,1.230E-14,5.610E-10,1.700E-12,3.000E-12,1.000E-14,5.800E-10,4.040E-10,1.220E-11,7.810E-01,1.630E-10,6.430E-10,1.920E-10,9.570E-11,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-4>7.012E-01,2.687E+02,3.182E-03,3.795E-04,3.318E-08,3.200E-07,1.349E-07,1.700E-06,2.090E-01,3.000E-10,1.900E-10,2.300E-11,3.800E-10,7.910E-11,4.400E-14,1.970E-14,4.220E-10,1.700E-12,3.000E-12,1.000E-14,5.700E-10,2.270E-10,1.140E-11,7.810E-01,1.610E-10,6.220E-10,1.890E-10,6.740E-11,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-5>6.166E-01,2.622E+02,2.158E-03,3.795E-04,3.387E-08,3.200E-07,1.312E-07,1.700E-06,2.090E-01,3.000E-10,1.460E-10,2.300E-11,2.880E-10,8.870E-11,4.400E-14,3.180E-14,3.190E-10,1.700E-12,3.000E-12,1.000E-14,5.620E-10,1.400E-10,9.800E-12,7.810E-01,1.600E-10,6.070E-10,1.840E-10,5.070E-11,1.980E-09,1.000E-20
<ATMOSPHERE-LAYER-6>5.405E-01,2.557E+02,1.397E-03,3.795E-04,3.768E-08,3.200E-07,1.303E-07,1.700E-06,2.090E-01,3.000E-10,1.180E-10,2.300E-11,2.040E-10,9.750E-11,4.400E-14,5.630E-14,2.390E-10,1.700E-12,3.000E-12,1.000E-14,5.550E-10,1.000E-10,8.010E-12,7.810E-01,1.600E-10,6.020E-10,1.770E-10,3.990E-11,1.950E-09,1.000E-20
<ATMOSPHERE-LAYER-7>4.722E-01,2.492E+02,9.254E-04,3.795E-04,4.112E-08,3.200E-07,1.288E-07,1.700E-06,2.090E-01,3.000E-10,9.710E-11,2.300E-11,1.460E-10,1.110E-10,4.400E-14,9.180E-14,1.790E-10,1.700E-12,3.000E-12,1.000E-14,5.480E-10,7.440E-11,6.420E-12,7.810E-01,1.600E-10,6.000E-10,1.660E-10,3.190E-11,1.900E-09,1.000E-20
<ATMOSPHERE-LAYER-8>4.111E-01,2.427E+02,5.720E-04,3.795E-04,5.009E-08,3.200E-07,1.247E-07,1.699E-06,2.090E-01,3.000E-10,8.300E-11,2.300E-11,9.880E-11,1.260E-10,4.410E-14,1.530E-13,1.320E-10,1.700E-12,3.000E-12,1.000E-14,5.400E-10,6.040E-11,5.420E-12,7.810E-01,1.600E-10,6.000E-10,1.490E-10,2.800E-11,1.850E-09,1.000E-20
<ATMOSPHERE-LAYER-9>3.565E-01,2.362E+02,3.667E-04,3.795E-04,5.966E-08,3.200E-07,1.185E-07,1.697E-06,2.090E-01,3.000E-10,7.210E-11,2.300E-11,6.480E-11,1.390E-10,4.450E-14,2.410E-13,9.960E-11,1.700E-12,3.000E-12,1.010E-14,5.320E-10,5.010E-11,4.700E-12,7.810E-01,1.600E-10,5.980E-10,1.230E-10,2.550E-11,1.790E-09,1.000E-20
<ATMOSPHERE-LAYER-10>3.080E-01,2.297E+02,1.583E-04,3.795E-04,9.168E-08,3.195E-07,1.094E-07,1.693E-06,2.090E-01,3.000E-10,6.560E-11,2.320E-11,3.770E-11,1.530E-10,4.560E-14,4.040E-13,7.480E-11,1.700E-12,3.000E-12,1.050E-14,5.250E-10,4.220E-11,4.410E-12,7.810E-01,1.600E-10,5.940E-10,9.090E-11,2.400E-11,1.720E-09,1.000E-20
<ATMOSPHERE-LAYER-11>2.650E-01,2.233E+02,6.996E-05,3.795E-04,1.313E-07,3.179E-07,9.962E-08,1.685E-06,2.090E-01,3.000E-10,6.080E-11,2.380E-11,2.030E-11,1.740E-10,4.680E-14,6.570E-13,5.680E-11,1.700E-12,3.000E-12,1.210E-14,5.180E-10,3.630E-11,4.340E-12,7.810E-01,1.600E-10,5.880E-10,5.790E-11,2.270E-11,1.580E-09,1.000E-20
<ATMOSPHERE-LAYER-12>2.270E-01,2.168E+02,3.613E-05,3.795E-04,2.149E-07,3.140E-07,8.964E-08,1.675E-06,2.090E-01,3.000E-10,5.790E-11,2.620E-11,1.090E-11,2.020E-10,4.800E-14,1.200E-12,4.590E-11,1.700E-12,3.000E-12,1.870E-14,5.090E-10,3.430E-11,4.650E-12,7.810E-01,1.600E-10,5.790E-10,3.430E-11,2.080E-11,1.300E-09,1.000E-20
<ATMOSPHERE-LAYER-13>1.940E-01,2.167E+02,1.906E-05,3.795E-04,3.095E-07,3.095E-07,7.814E-08,1.662E-06,2.090E-01,3.000E-10,5.600E-11,3.150E-11,6.300E-12,2.410E-10,4.940E-14,1.960E-12,4.360E-11,1.700E-12,3.000E-12,3.180E-14,4.980E-10,3.390E-11,5.010E-12,7.810E-01,1.600E-10,5.660E-10,1.950E-11,1.760E-11,9.860E-10,1.000E-20
<ATMOSPHERE-LAYER-14>1.658E-01,2.167E+02,1.085E-05,3.795E-04,3.846E-07,3.048E-07,6.374E-08,1.645E-06,2.090E-01,2.990E-10,5.590E-11,4.450E-11,3.120E-12,2.760E-10,5.190E-14,3.120E-12,6.510E-11,1.700E-12,3.000E-12,5.610E-14,4.820E-10,3.500E-11,5.220E-12,7.810E-01,1.590E-10,5.480E-10,1.080E-11,1.230E-11,7.220E-10,1.000E-20
<ATMOSPHERE-LAYER-15>1.417E-01,2.167E+02,5.927E-06,3.795E-04,5.030E-07,2.999E-07,5.025E-08,1.626E-06,2.090E-01,2.950E-10,5.640E-11,7.480E-11,1.110E-12,3.330E-10,5.650E-14,4.620E-12,1.010E-10,1.700E-12,3.000E-12,9.990E-14,4.600E-10,3.620E-11,5.600E-12,7.810E-01,1.570E-10,5.280E-10,6.590E-12,7.320E-12,4.960E-10,1.000E-20
<ATMOSPHERE-LAYER-16>1.211E-01,2.167E+02,5.000E-06,3.795E-04,6.505E-07,2.944E-07,3.941E-08,1.605E-06,2.090E-01,2.830E-10,5.750E-11,1.710E-10,4.470E-13,4.520E-10,6.750E-14,7.090E-12,1.630E-10,1.700E-12,3.000E-12,1.780E-13,4.260E-10,3.620E-11,6.860E-12,7.810E-01,1.550E-10,5.030E-10,4.200E-12,4.520E-12,3.350E-10,1.000E-20
<ATMOSPHERE-LAYER-17>1.035E-01,2.167E+02,3.950E-06,3.795E-04,8.701E-07,2.877E-07,3.069E-08,1.582E-06,2.090E-01,2.680E-10,5.750E-11,3.190E-10,2.110E-13,7.370E-10,8.250E-14,1.050E-11,2.370E-10,1.700E-12,3.000E-12,3.160E-13,3.880E-10,3.580E-11,8.770E-12,7.810E-01,1.520E-10,4.770E-10,2.940E-12,2.590E-12,2.140E-10,1.000E-20
<ATMOSPHERE-LAYER-18>8.850E-02,2.167E+02,3.850E-06,3.795E-04,1.187E-06,2.783E-07,2.489E-08,1.553E-06,2.090E-01,2.520E-10,5.370E-11,5.190E-10,1.100E-13,1.310E-09,1.040E-13,1.690E-11,3.130E-10,1.700E-12,3.000E-12,5.650E-13,3.480E-10,3.500E-11,1.200E-11,7.810E-01,1.490E-10,4.490E-10,2.300E-12,1.550E-12,1.490E-10,1.000E-20
<ATMOSPHERE-LAYER-19>7.565E-02,2.167E+02,3.825E-06,3.795E-04,1.587E-06,2.671E-07,1.966E-08,1.521E-06,2.090E-01,2.400E-10,4.780E-11,7.710E-10,6.700E-14,2.110E-09,1.300E-13,2.570E-11,3.850E-10,1.700E-12,3.000E-12,1.040E-12,3.090E-10,3.420E-11,1.630E-11,7.810E-01,1.450E-10,4.210E-10,2.240E-12,8.630E-13,1.050E-10,1.000E-20
<ATMOSPHERE-LAYER-20>6.467E-02,2.167E+02,3.850E-06,3.795E-04,2.030E-06,2.527E-07,1.549E-08,1.480E-06,2.090E-01,2.440E-10,3.970E-11,1.060E-09,3.970E-14,3.170E-09,1.640E-13,4.020E-11,4.420E-10,1.700E-12,3.000E-12,2.040E-12,2.740E-10,3.390E-11,2.260E-11,7.810E-01,1.410E-10,3.950E-10,2.680E-12,5.300E-13,7.960E-11,1.000E-20
<ATMOSPHERE-LAYER-21>5.529E-02,2.167E+02,3.900E-06,3.795E-04,2.579E-06,2.365E-07,1.331E-08,1.424E-06,2.090E-01,2.550E-10,3.190E-11,1.390E-09,2.410E-14,4.200E-09,2.160E-13,5.770E-11,4.890E-10,1.700E-12,3.000E-12,4.640E-12,2.410E-10,3.430E-11,3.070E-11,7.810E-01,1.370E-10,3.690E-10,3.680E-12,3.100E-13,6.010E-11,1.000E-20
<ATMOSPHERE-LAYER-22>4.729E-02,2.176E+02,3.975E-06,3.795E-04,3.028E-06,2.194E-07,1.232E-08,1.355E-06,2.090E-01,2.770E-10,2.670E-11,1.760E-09,1.920E-14,4.940E-09,3.400E-13,7.770E-11,5.220E-10,1.700E-12,3.000E-12,8.150E-12,2.140E-10,3.680E-11,4.290E-11,7.810E-01,1.340E-10,3.430E-10,5.620E-12,1.890E-13,4.570E-11,1.000E-20
<ATMOSPHERE-LAYER-23>4.047E-02,2.186E+02,4.065E-06,3.795E-04,3.647E-06,2.051E-07,1.232E-08,1.272E-06,2.090E-01,3.070E-10,2.280E-11,2.160E-09,1.720E-14,5.460E-09,5.090E-13,9.900E-11,5.490E-10,1.700E-12,3.000E-12,1.070E-11,1.880E-10,4.030E-11,5.760E-11,7.810E-01,1.300E-10,3.170E-10,1.030E-11,1.040E-13,3.400E-11,1.000E-20
<ATMOSPHERE-LAYER-24>3.467E-02,2.196E+02,4.200E-06,3.795E-04,4.168E-06,1.967E-07,1.307E-08,1.191E-06,2.090E-01,3.600E-10,2.070E-11,2.580E-09,1.590E-14,5.740E-09,7.590E-13,1.230E-10,5.750E-10,1.700E-12,3.000E-12,1.520E-11,1.640E-10,4.500E-11,7.650E-11,7.810E-01,1.250E-10,2.860E-10,1.970E-11,5.750E-14,2.600E-11,1.000E-20
<ATMOSPHERE-LAYER-25>2.972E-02,2.206E+02,4.300E-06,3.795E-04,4.627E-06,1.875E-07,1.400E-08,1.118E-06,2.090E-01,4.510E-10,1.900E-11,3.060E-09,1.440E-14,5.840E-09,1.160E-12,1.500E-10,6.040E-10,1.700E-12,3.000E-12,2.240E-11,1.370E-10,5.060E-11,9.920E-11,7.810E-01,1.190E-10,2.480E-10,3.700E-11,2.230E-14,1.890E-11,1.000E-20
<ATMOSPHERE-LAYER-26>2.549E-02,2.216E+02,4.425E-06,3.795E-04,5.118E-06,1.756E-07,1.498E-08,1.055E-06,2.090E-01,6.850E-10,1.750E-11,3.740E-09,1.230E-14,5.610E-09,2.180E-12,1.820E-10,6.510E-10,1.710E-12,3.000E-12,3.970E-11,1.080E-10,5.820E-11,1.310E-10,7.810E-01,1.130E-10,1.910E-10,6.200E-11,8.510E-15,1.220E-11,1.000E-20
<ATMOSPHERE-LAYER-27>1.743E-02,2.240E+02,4.575E-06,3.795E-04,5.803E-06,1.588E-07,1.598E-08,9.870E-07,2.090E-01,1.280E-09,1.540E-11,4.810E-09,9.370E-15,4.820E-09,5.000E-12,2.300E-10,7.510E-10,1.760E-12,3.000E-12,8.480E-11,6.700E-11,7.210E-11,1.840E-10,7.810E-01,1.050E-10,1.100E-10,1.030E-10,4.090E-15,5.740E-12,1.000E-20
<ATMOSPHERE-LAYER-28>1.197E-02,2.265E+02,4.725E-06,3.795E-04,6.553E-06,1.416E-07,1.710E-08,9.136E-07,2.090E-01,2.450E-09,1.340E-11,6.160E-09,6.350E-15,3.740E-09,1.170E-11,2.830E-10,9.880E-10,1.900E-12,3.000E-12,1.850E-10,2.960E-11,8.730E-11,2.450E-10,7.810E-01,9.730E-11,4.720E-11,1.360E-10,2.520E-15,2.140E-12,1.000E-20
<ATMOSPHERE-LAYER-29>8.258E-03,2.296E+02,4.825E-06,3.795E-04,7.373E-06,1.165E-07,1.850E-08,8.300E-07,2.090E-01,4.530E-09,1.210E-11,7.210E-09,3.680E-15,2.590E-09,3.400E-11,3.200E-10,1.280E-09,2.260E-12,3.000E-12,3.570E-10,1.210E-11,1.010E-10,2.960E-10,7.810E-01,9.040E-11,1.790E-11,1.360E-10,1.860E-15,8.490E-13,1.000E-20
<ATMOSPHERE-LAYER-30>5.746E-03,2.365E+02,4.900E-06,3.795E-04,7.837E-06,9.275E-08,2.009E-08,7.460E-07,2.090E-01,7.140E-09,1.160E-11,7.280E-09,1.820E-15,1.640E-09,8.350E-11,3.480E-10,1.570E-09,2.820E-12,3.000E-12,5.080E-10,4.310E-12,1.110E-10,3.210E-10,7.810E-01,8.460E-11,7.350E-12,1.130E-10,1.520E-15,3.420E-13,1.000E-20
<ATMOSPHERE-LAYER-31>4.041E-03,2.434E+02,4.950E-06,3.795E-04,7.800E-06,6.693E-08,2.220E-08,6.618E-07,2.090E-01,9.340E-09,1.210E-11,6.260E-09,9.260E-16,9.680E-10,1.700E-10,3.720E-10,1.690E-09,3.690E-12,3.000E-12,6.070E-10,1.600E-12,1.130E-10,3.040E-10,7.810E-01,8.020E-11,3.030E-12,8.510E-11,1.320E-15,1.340E-13,1.000E-20
<ATMOSPHERE-LAYER-32>2.871E-03,2.504E+02,5.025E-06,3.795E-04,7.300E-06,4.513E-08,2.497E-08,5.638E-07,2.090E-01,1.120E-08,1.360E-11,4.030E-09,2.940E-16,5.330E-10,2.850E-10,3.950E-10,1.740E-09,4.910E-12,3.000E-12,5.950E-10,6.710E-13,1.030E-10,2.480E-10,7.810E-01,7.630E-11,1.320E-12,6.370E-11,1.180E-15,5.390E-14,1.000E-20
<ATMOSPHERE-LAYER-33>2.060E-03,2.573E+02,5.150E-06,3.795E-04,6.200E-06,2.751E-08,2.824E-08,4.614E-07,2.090E-01,1.190E-08,1.650E-11,2.170E-09,8.720E-17,2.520E-10,4.060E-10,4.100E-10,1.760E-09,6.130E-12,3.000E-12,4.330E-10,4.350E-13,7.950E-11,1.640E-10,7.810E-01,7.300E-11,8.690E-13,5.170E-11,1.080E-15,2.250E-14,1.000E-20
<ATMOSPHERE-LAYER-34>1.491E-03,2.642E+02,5.225E-06,3.795E-04,5.250E-06,1.591E-08,3.241E-08,3.631E-07,2.090E-01,1.170E-08,2.100E-11,1.150E-09,2.980E-17,1.210E-10,5.110E-10,4.210E-10,1.790E-09,6.850E-12,3.000E-12,2.510E-10,3.340E-13,4.820E-11,9.740E-11,7.810E-01,7.000E-11,6.680E-13,4.440E-11,9.970E-16,1.040E-14,1.000E-20
<ATMOSPHERE-LAYER-35>1.090E-03,2.706E+02,5.250E-06,3.795E-04,4.100E-06,9.378E-09,3.717E-08,2.773E-07,2.090E-01,1.100E-08,2.770E-11,6.660E-10,1.300E-17,7.700E-11,5.790E-10,4.240E-10,1.800E-09,7.080E-12,3.000E-12,1.560E-10,2.800E-13,1.630E-11,4.920E-11,7.810E-01,6.700E-11,5.600E-13,3.800E-11,9.340E-16,6.570E-15,1.000E-20
<ATMOSPHERE-LAYER-36>7.978E-04,2.707E+02,5.225E-06,3.795E-04,3.100E-06,4.752E-09,4.597E-08,2.100E-07,2.090E-01,1.030E-08,3.560E-11,4.430E-10,7.130E-18,5.550E-11,6.750E-10,4.250E-10,1.800E-09,7.140E-12,3.000E-12,1.040E-10,2.470E-13,5.100E-12,2.530E-11,7.810E-01,6.430E-11,4.940E-13,3.480E-11,8.830E-16,4.740E-15,1.000E-20
<ATMOSPHERE-LAYER-37>4.250E-04,2.608E+02,5.100E-06,3.795E-04,1.800E-06,3.000E-09,6.639E-08,1.650E-07,2.090E-01,1.010E-08,4.590E-11,3.390E-10,4.800E-18,4.450E-11,9.530E-10,4.250E-10,1.800E-09,7.150E-12,3.000E-12,7.690E-11,2.280E-13,2.000E-12,1.500E-11,7.810E-01,6.210E-11,4.560E-13,3.620E-11,8.430E-16,3.790E-15,1.000E-20
<ATMOSPHERE-LAYER-38>2.190E-04,2.470E+02,4.750E-06,3.795E-04,1.100E-06,2.065E-09,1.073E-07,1.500E-07,2.090E-01,1.010E-08,5.150E-11,2.850E-10,3.660E-18,3.840E-11,1.760E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,6.300E-11,2.160E-13,1.050E-12,1.050E-11,7.810E-01,6.020E-11,4.320E-13,5.250E-11,8.100E-16,3.280E-15,1.000E-20
<ATMOSPHERE-LAYER-39>1.090E-04,2.333E+02,4.200E-06,3.795E-04,7.000E-07,1.507E-09,1.862E-07,1.500E-07,2.090E-01,1.030E-08,5.110E-11,2.530E-10,3.000E-18,3.490E-11,3.740E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,5.520E-11,2.080E-13,6.860E-13,8.340E-12,7.810E-01,5.880E-11,4.170E-13,1.260E-10,7.830E-16,2.980E-15,1.000E-20
<ATMOSPHERE-LAYER-40>5.220E-05,2.196E+02,3.500E-06,3.795E-04,3.000E-07,1.149E-09,3.059E-07,1.500E-07,2.090E-01,1.150E-08,4.320E-11,2.310E-10,2.570E-18,3.270E-11,7.190E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,5.040E-11,2.030E-13,5.140E-13,7.110E-12,7.810E-01,5.750E-11,4.050E-13,3.770E-10,7.600E-16,2.790E-15,1.000E-20
<ATMOSPHERE-LAYER-41>2.400E-05,2.084E+02,2.825E-06,3.795E-04,2.500E-07,8.890E-10,6.375E-07,1.500E-07,2.090E-01,1.610E-08,2.830E-11,2.150E-10,2.270E-18,3.120E-11,1.120E-08,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.720E-11,1.980E-13,4.160E-13,6.330E-12,7.810E-01,5.620E-11,3.960E-13,1.120E-09,7.400E-16,2.660E-15,1.000E-20
<ATMOSPHERE-LAYER-42>1.050E-05,1.986E+02,2.050E-06,3.772E-04,3.000E-07,7.056E-10,1.497E-06,1.500E-07,2.090E-01,2.680E-08,1.330E-11,2.020E-10,2.040E-18,3.010E-11,1.130E-08,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.490E-11,1.950E-13,3.530E-13,5.780E-12,7.810E-01,5.500E-11,3.890E-13,2.000E-09,7.230E-16,2.560E-15,1.000E-20
<ATMOSPHERE-LAYER-43>4.460E-06,1.889E+02,1.330E-06,3.680E-04,5.000E-07,5.716E-10,3.239E-06,1.500E-07,2.000E-01,7.010E-08,5.560E-12,1.920E-10,1.850E-18,2.920E-11,6.100E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.300E-11,1.920E-13,3.090E-13,5.370E-12,7.810E-01,5.370E-11,3.830E-13,1.680E-09,7.070E-16,2.490E-15,1.000E-20
<ATMOSPHERE-LAYER-44>1.840E-06,1.869E+02,8.500E-07,3.565E-04,7.000E-07,4.708E-10,5.843E-06,1.400E-07,1.900E-01,2.130E-07,2.240E-12,1.830E-10,1.710E-18,2.840E-11,1.510E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.160E-11,1.890E-13,2.760E-13,5.050E-12,7.800E-01,5.250E-11,3.780E-13,4.310E-10,6.940E-16,2.430E-15,1.000E-20
<ATMOSPHERE-LAYER-45>7.600E-07,1.884E+02,5.400E-07,3.105E-04,7.000E-07,3.932E-10,1.013E-05,1.300E-07,1.800E-01,7.120E-07,8.960E-13,1.760E-10,1.590E-18,2.780E-11,2.420E-10,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.030E-11,1.870E-13,2.500E-13,4.780E-12,7.790E-01,5.120E-11,3.730E-13,4.980E-11,6.810E-16,2.370E-15,1.000E-20
<ATMOSPHERE-LAYER-46>3.200E-07,1.951E+02,4.000E-07,2.243E-04,4.000E-07,3.323E-10,1.692E-05,1.200E-07,1.600E-01,2.080E-06,3.580E-13,1.700E-10,1.480E-18,2.730E-11,4.470E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.930E-11,1.850E-13,2.300E-13,4.560E-12,7.770E-01,5.000E-11,3.690E-13,6.760E-12,6.700E-16,2.330E-15,1.000E-20
<ATMOSPHERE-LAYER-47>1.450E-07,2.088E+02,3.400E-07,1.265E-04,2.000E-07,2.837E-10,2.467E-05,1.100E-07,1.400E-01,4.500E-06,1.430E-13,1.640E-10,1.400E-18,2.680E-11,1.770E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.830E-11,1.830E-13,2.130E-13,4.370E-12,7.740E-01,4.870E-11,3.660E-13,8.380E-13,6.590E-16,2.290E-15,1.000E-20
<ATMOSPHERE-LAYER-48>7.100E-08,2.400E+02,2.800E-07,6.900E-05,5.000E-08,2.443E-10,3.356E-05,9.500E-08,1.200E-01,7.980E-06,5.730E-14,1.590E-10,1.320E-18,2.640E-11,1.190E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.750E-11,1.810E-13,1.980E-13,4.210E-12,7.700E-01,4.750E-11,3.620E-13,9.560E-14,6.490E-16,2.250E-15,1.000E-20
<ATMOSPHERE-LAYER-49>4.010E-08,3.000E+02,2.400E-07,4.600E-05,5.000E-09,2.120E-10,4.148E-05,6.000E-08,9.400E-02,1.000E-05,2.290E-14,1.550E-10,1.250E-18,2.600E-11,1.350E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.680E-11,1.800E-13,1.860E-13,4.060E-12,7.650E-01,4.620E-11,3.590E-13,1.000E-14,6.400E-16,2.220E-15,1.000E-20
<ATMOSPHERE-LAYER-50>2.540E-08,3.600E+02,2.000E-07,4.025E-05,5.000E-10,1.851E-10,5.000E-05,3.000E-08,7.250E-02,1.000E-05,9.170E-15,1.510E-10,1.190E-18,2.570E-11,2.200E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.610E-11,1.780E-13,1.750E-13,3.930E-12,7.600E-01,4.500E-11,3.560E-13,1.000E-15,6.320E-16,2.190E-15,1.000E-20
<ATMOSPHERE-LAYER-51>6.023E-09,6.100E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.932E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,7.272E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-52>2.614E-09,7.590E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.114E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.664E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-53>1.337E-09,8.530E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,3.134E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.029E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-54>7.427E-10,9.110E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.451E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.353E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-55>4.386E-10,9.490E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.918E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.678E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-56>2.681E-10,9.730E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.500E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.049E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-57>1.693E-10,9.880E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.166E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,3.458E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-58>1.097E-10,9.980E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,8.990E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.914E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-59>7.234E-11,1.000E+03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.895E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.435E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-60>4.900E-11,1.010E+03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.251E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.022E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-TEMPERATURE>210
<ATMOSPHERE-TAU>0.07,0.07,0.07,0.07,0.07,0.07,0.07,0.07
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>2
<ATMOSPHERE-NAERO>0
<ATMOSPHERE-CONTINUUM>Rayleigh,Raman,Refraction,CIA_all,UV_all
<SURFACE-TEMPERATURE>288.20
<SURFACE-ALBEDO>0.308
<SURFACE-EMISSIVITY>0.692
<SURFACE-GAS-RATIO>1.0
<SURFACE-GAS-UNIT>ratio
<SURFACE-NSURF>0
<SURFACE-MODEL>Lambert
<OBJECT-STAR-LONGITUDE>102.90
<OBJECT-STAR-LATITUDE>0.02
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>N
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N
<OBJECT-ORBIT>


==> ConfigFiles/LUVeX1000HrEarthNIRConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Exoplanet
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>12742
<OBJECT-GRAVITY>9.807
<OBJECT-GRAVITY-UNIT>g
<OBJECT-STAR-DISTANCE>0.9837
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>102.9
<OBJECT-SOLAR-LATITUDE>0.0167
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5778
<OBJECT-STAR-RADIUS>1.00
<OBJECT-OBS-LONGITUDE>12.90
<OBJECT-OBS-LATITUDE>0.02
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>0.0
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.822,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.744
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>9.790356e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>0.00,0.00
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000,1.000,0.994,1.000,1.000,0.993,1.000,1.000,1.000,1.000
<ATMOSPHERE-DESCRIPTION>Earth, O2 = 1E0 PAL
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1013
<ATMOSPHERE-PUNIT>mbar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>H2O,CO2,O3,N2O,CO,CH4,O2,N2
<ATMOSPHERE-TYPE>HIT[1],HIT[2],HIT[3],HIT[4],HIT[5],HIT[6],None,HIT[22]
<ATMOSPHERE-ABUN>1,1,1,1,1,1,1,1
<ATMOSPHERE-UNIT>scl,scl,scl,scl,scl,scl,scl,scl
<ATMOSPHERE-LAYERS-MOLECULES>H2O,CO2,O3,N2O,CO,CH4,O2,NO,SO2,NO2,NH3,HNO3,OH,HF,HCl,HBr,HI,ClO,OCS,H2CO,HOCl,N2,HCN,CH3Cl,H2O2,C2H2,C2H6,PH3
<ATMOSPHERE-LAYERS>60
<ATMOSPHERE-LAYER-1>1.013E+00,2.882E+02,7.745E-03,3.795E-04,2.660E-08,3.200E-07,1.500E-07,1.700E-06,2.090E-01,3.000E-10,3.000E-10,2.300E-11,5.000E-10,5.000E-11,4.400E-14,1.000E-14,1.000E-09,1.700E-12,3.000E-12,1.000E-14,6.000E-10,2.400E-09,7.700E-12,7.810E-01,1.700E-10,7.000E-10,2.000E-10,3.000E-10,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-2>8.988E-01,2.817E+02,6.071E-03,3.795E-04,2.931E-08,3.200E-07,1.450E-07,1.700E-06,2.090E-01,3.000E-10,2.740E-10,2.300E-11,5.000E-10,5.960E-11,4.400E-14,1.000E-14,7.490E-10,1.700E-12,3.000E-12,1.000E-14,5.900E-10,1.070E-09,1.060E-11,7.810E-01,1.650E-10,6.700E-10,1.950E-10,1.720E-10,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-3>7.950E-01,2.752E+02,4.631E-03,3.795E-04,3.237E-08,3.200E-07,1.399E-07,1.700E-06,2.090E-01,3.000E-10,2.360E-10,2.300E-11,4.630E-10,6.930E-11,4.400E-14,1.230E-14,5.610E-10,1.700E-12,3.000E-12,1.000E-14,5.800E-10,4.040E-10,1.220E-11,7.810E-01,1.630E-10,6.430E-10,1.920E-10,9.570E-11,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-4>7.012E-01,2.687E+02,3.182E-03,3.795E-04,3.318E-08,3.200E-07,1.349E-07,1.700E-06,2.090E-01,3.000E-10,1.900E-10,2.300E-11,3.800E-10,7.910E-11,4.400E-14,1.970E-14,4.220E-10,1.700E-12,3.000E-12,1.000E-14,5.700E-10,2.270E-10,1.140E-11,7.810E-01,1.610E-10,6.220E-10,1.890E-10,6.740E-11,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-5>6.166E-01,2.622E+02,2.158E-03,3.795E-04,3.387E-08,3.200E-07,1.312E-07,1.700E-06,2.090E-01,3.000E-10,1.460E-10,2.300E-11,2.880E-10,8.870E-11,4.400E-14,3.180E-14,3.190E-10,1.700E-12,3.000E-12,1.000E-14,5.620E-10,1.400E-10,9.800E-12,7.810E-01,1.600E-10,6.070E-10,1.840E-10,5.070E-11,1.980E-09,1.000E-20
<ATMOSPHERE-LAYER-6>5.405E-01,2.557E+02,1.397E-03,3.795E-04,3.768E-08,3.200E-07,1.303E-07,1.700E-06,2.090E-01,3.000E-10,1.180E-10,2.300E-11,2.040E-10,9.750E-11,4.400E-14,5.630E-14,2.390E-10,1.700E-12,3.000E-12,1.000E-14,5.550E-10,1.000E-10,8.010E-12,7.810E-01,1.600E-10,6.020E-10,1.770E-10,3.990E-11,1.950E-09,1.000E-20
<ATMOSPHERE-LAYER-7>4.722E-01,2.492E+02,9.254E-04,3.795E-04,4.112E-08,3.200E-07,1.288E-07,1.700E-06,2.090E-01,3.000E-10,9.710E-11,2.300E-11,1.460E-10,1.110E-10,4.400E-14,9.180E-14,1.790E-10,1.700E-12,3.000E-12,1.000E-14,5.480E-10,7.440E-11,6.420E-12,7.810E-01,1.600E-10,6.000E-10,1.660E-10,3.190E-11,1.900E-09,1.000E-20
<ATMOSPHERE-LAYER-8>4.111E-01,2.427E+02,5.720E-04,3.795E-04,5.009E-08,3.200E-07,1.247E-07,1.699E-06,2.090E-01,3.000E-10,8.300E-11,2.300E-11,9.880E-11,1.260E-10,4.410E-14,1.530E-13,1.320E-10,1.700E-12,3.000E-12,1.000E-14,5.400E-10,6.040E-11,5.420E-12,7.810E-01,1.600E-10,6.000E-10,1.490E-10,2.800E-11,1.850E-09,1.000E-20
<ATMOSPHERE-LAYER-9>3.565E-01,2.362E+02,3.667E-04,3.795E-04,5.966E-08,3.200E-07,1.185E-07,1.697E-06,2.090E-01,3.000E-10,7.210E-11,2.300E-11,6.480E-11,1.390E-10,4.450E-14,2.410E-13,9.960E-11,1.700E-12,3.000E-12,1.010E-14,5.320E-10,5.010E-11,4.700E-12,7.810E-01,1.600E-10,5.980E-10,1.230E-10,2.550E-11,1.790E-09,1.000E-20
<ATMOSPHERE-LAYER-10>3.080E-01,2.297E+02,1.583E-04,3.795E-04,9.168E-08,3.195E-07,1.094E-07,1.693E-06,2.090E-01,3.000E-10,6.560E-11,2.320E-11,3.770E-11,1.530E-10,4.560E-14,4.040E-13,7.480E-11,1.700E-12,3.000E-12,1.050E-14,5.250E-10,4.220E-11,4.410E-12,7.810E-01,1.600E-10,5.940E-10,9.090E-11,2.400E-11,1.720E-09,1.000E-20
<ATMOSPHERE-LAYER-11>2.650E-01,2.233E+02,6.996E-05,3.795E-04,1.313E-07,3.179E-07,9.962E-08,1.685E-06,2.090E-01,3.000E-10,6.080E-11,2.380E-11,2.030E-11,1.740E-10,4.680E-14,6.570E-13,5.680E-11,1.700E-12,3.000E-12,1.210E-14,5.180E-10,3.630E-11,4.340E-12,7.810E-01,1.600E-10,5.880E-10,5.790E-11,2.270E-11,1.580E-09,1.000E-20
<ATMOSPHERE-LAYER-12>2.270E-01,2.168E+02,3.613E-05,3.795E-04,2.149E-07,3.140E-07,8.964E-08,1.675E-06,2.090E-01,3.000E-10,5.790E-11,2.620E-11,1.090E-11,2.020E-10,4.800E-14,1.200E-12,4.590E-11,1.700E-12,3.000E-12,1.870E-14,5.090E-10,3.430E-11,4.650E-12,7.810E-01,1.600E-10,5.790E-10,3.430E-11,2.080E-11,1.300E-09,1.000E-20
<ATMOSPHERE-LAYER-13>1.940E-01,2.167E+02,1.906E-05,3.795E-04,3.095E-07,3.095E-07,7.814E-08,1.662E-06,2.090E-01,3.000E-10,5.600E-11,3.150E-11,6.300E-12,2.410E-10,4.940E-14,1.960E-12,4.360E-11,1.700E-12,3.000E-12,3.180E-14,4.980E-10,3.390E-11,5.010E-12,7.810E-01,1.600E-10,5.660E-10,1.950E-11,1.760E-11,9.860E-10,1.000E-20
<ATMOSPHERE-LAYER-14>1.658E-01,2.167E+02,1.085E-05,3.795E-04,3.846E-07,3.048E-07,6.374E-08,1.645E-06,2.090E-01,2.990E-10,5.590E-11,4.450E-11,3.120E-12,2.760E-10,5.190E-14,3.120E-12,6.510E-11,1.700E-12,3.000E-12,5.610E-14,4.820E-10,3.500E-11,5.220E-12,7.810E-01,1.590E-10,5.480E-10,1.080E-11,1.230E-11,7.220E-10,1.000E-20
<ATMOSPHERE-LAYER-15>1.417E-01,2.167E+02,5.927E-06,3.795E-04,5.030E-07,2.999E-07,5.025E-08,1.626E-06,2.090E-01,2.950E-10,5.640E-11,7.480E-11,1.110E-12,3.330E-10,5.650E-14,4.620E-12,1.010E-10,1.700E-12,3.000E-12,9.990E-14,4.600E-10,3.620E-11,5.600E-12,7.810E-01,1.570E-10,5.280E-10,6.590E-12,7.320E-12,4.960E-10,1.000E-20
<ATMOSPHERE-LAYER-16>1.211E-01,2.167E+02,5.000E-06,3.795E-04,6.505E-07,2.944E-07,3.941E-08,1.605E-06,2.090E-01,2.830E-10,5.750E-11,1.710E-10,4.470E-13,4.520E-10,6.750E-14,7.090E-12,1.630E-10,1.700E-12,3.000E-12,1.780E-13,4.260E-10,3.620E-11,6.860E-12,7.810E-01,1.550E-10,5.030E-10,4.200E-12,4.520E-12,3.350E-10,1.000E-20
<ATMOSPHERE-LAYER-17>1.035E-01,2.167E+02,3.950E-06,3.795E-04,8.701E-07,2.877E-07,3.069E-08,1.582E-06,2.090E-01,2.680E-10,5.750E-11,3.190E-10,2.110E-13,7.370E-10,8.250E-14,1.050E-11,2.370E-10,1.700E-12,3.000E-12,3.160E-13,3.880E-10,3.580E-11,8.770E-12,7.810E-01,1.520E-10,4.770E-10,2.940E-12,2.590E-12,2.140E-10,1.000E-20
<ATMOSPHERE-LAYER-18>8.850E-02,2.167E+02,3.850E-06,3.795E-04,1.187E-06,2.783E-07,2.489E-08,1.553E-06,2.090E-01,2.520E-10,5.370E-11,5.190E-10,1.100E-13,1.310E-09,1.040E-13,1.690E-11,3.130E-10,1.700E-12,3.000E-12,5.650E-13,3.480E-10,3.500E-11,1.200E-11,7.810E-01,1.490E-10,4.490E-10,2.300E-12,1.550E-12,1.490E-10,1.000E-20
<ATMOSPHERE-LAYER-19>7.565E-02,2.167E+02,3.825E-06,3.795E-04,1.587E-06,2.671E-07,1.966E-08,1.521E-06,2.090E-01,2.400E-10,4.780E-11,7.710E-10,6.700E-14,2.110E-09,1.300E-13,2.570E-11,3.850E-10,1.700E-12,3.000E-12,1.040E-12,3.090E-10,3.420E-11,1.630E-11,7.810E-01,1.450E-10,4.210E-10,2.240E-12,8.630E-13,1.050E-10,1.000E-20
<ATMOSPHERE-LAYER-20>6.467E-02,2.167E+02,3.850E-06,3.795E-04,2.030E-06,2.527E-07,1.549E-08,1.480E-06,2.090E-01,2.440E-10,3.970E-11,1.060E-09,3.970E-14,3.170E-09,1.640E-13,4.020E-11,4.420E-10,1.700E-12,3.000E-12,2.040E-12,2.740E-10,3.390E-11,2.260E-11,7.810E-01,1.410E-10,3.950E-10,2.680E-12,5.300E-13,7.960E-11,1.000E-20
<ATMOSPHERE-LAYER-21>5.529E-02,2.167E+02,3.900E-06,3.795E-04,2.579E-06,2.365E-07,1.331E-08,1.424E-06,2.090E-01,2.550E-10,3.190E-11,1.390E-09,2.410E-14,4.200E-09,2.160E-13,5.770E-11,4.890E-10,1.700E-12,3.000E-12,4.640E-12,2.410E-10,3.430E-11,3.070E-11,7.810E-01,1.370E-10,3.690E-10,3.680E-12,3.100E-13,6.010E-11,1.000E-20
<ATMOSPHERE-LAYER-22>4.729E-02,2.176E+02,3.975E-06,3.795E-04,3.028E-06,2.194E-07,1.232E-08,1.355E-06,2.090E-01,2.770E-10,2.670E-11,1.760E-09,1.920E-14,4.940E-09,3.400E-13,7.770E-11,5.220E-10,1.700E-12,3.000E-12,8.150E-12,2.140E-10,3.680E-11,4.290E-11,7.810E-01,1.340E-10,3.430E-10,5.620E-12,1.890E-13,4.570E-11,1.000E-20
<ATMOSPHERE-LAYER-23>4.047E-02,2.186E+02,4.065E-06,3.795E-04,3.647E-06,2.051E-07,1.232E-08,1.272E-06,2.090E-01,3.070E-10,2.280E-11,2.160E-09,1.720E-14,5.460E-09,5.090E-13,9.900E-11,5.490E-10,1.700E-12,3.000E-12,1.070E-11,1.880E-10,4.030E-11,5.760E-11,7.810E-01,1.300E-10,3.170E-10,1.030E-11,1.040E-13,3.400E-11,1.000E-20
<ATMOSPHERE-LAYER-24>3.467E-02,2.196E+02,4.200E-06,3.795E-04,4.168E-06,1.967E-07,1.307E-08,1.191E-06,2.090E-01,3.600E-10,2.070E-11,2.580E-09,1.590E-14,5.740E-09,7.590E-13,1.230E-10,5.750E-10,1.700E-12,3.000E-12,1.520E-11,1.640E-10,4.500E-11,7.650E-11,7.810E-01,1.250E-10,2.860E-10,1.970E-11,5.750E-14,2.600E-11,1.000E-20
<ATMOSPHERE-LAYER-25>2.972E-02,2.206E+02,4.300E-06,3.795E-04,4.627E-06,1.875E-07,1.400E-08,1.118E-06,2.090E-01,4.510E-10,1.900E-11,3.060E-09,1.440E-14,5.840E-09,1.160E-12,1.500E-10,6.040E-10,1.700E-12,3.000E-12,2.240E-11,1.370E-10,5.060E-11,9.920E-11,7.810E-01,1.190E-10,2.480E-10,3.700E-11,2.230E-14,1.890E-11,1.000E-20
<ATMOSPHERE-LAYER-26>2.549E-02,2.216E+02,4.425E-06,3.795E-04,5.118E-06,1.756E-07,1.498E-08,1.055E-06,2.090E-01,6.850E-10,1.750E-11,3.740E-09,1.230E-14,5.610E-09,2.180E-12,1.820E-10,6.510E-10,1.710E-12,3.000E-12,3.970E-11,1.080E-10,5.820E-11,1.310E-10,7.810E-01,1.130E-10,1.910E-10,6.200E-11,8.510E-15,1.220E-11,1.000E-20
<ATMOSPHERE-LAYER-27>1.743E-02,2.240E+02,4.575E-06,3.795E-04,5.803E-06,1.588E-07,1.598E-08,9.870E-07,2.090E-01,1.280E-09,1.540E-11,4.810E-09,9.370E-15,4.820E-09,5.000E-12,2.300E-10,7.510E-10,1.760E-12,3.000E-12,8.480E-11,6.700E-11,7.210E-11,1.840E-10,7.810E-01,1.050E-10,1.100E-10,1.030E-10,4.090E-15,5.740E-12,1.000E-20
<ATMOSPHERE-LAYER-28>1.197E-02,2.265E+02,4.725E-06,3.795E-04,6.553E-06,1.416E-07,1.710E-08,9.136E-07,2.090E-01,2.450E-09,1.340E-11,6.160E-09,6.350E-15,3.740E-09,1.170E-11,2.830E-10,9.880E-10,1.900E-12,3.000E-12,1.850E-10,2.960E-11,8.730E-11,2.450E-10,7.810E-01,9.730E-11,4.720E-11,1.360E-10,2.520E-15,2.140E-12,1.000E-20
<ATMOSPHERE-LAYER-29>8.258E-03,2.296E+02,4.825E-06,3.795E-04,7.373E-06,1.165E-07,1.850E-08,8.300E-07,2.090E-01,4.530E-09,1.210E-11,7.210E-09,3.680E-15,2.590E-09,3.400E-11,3.200E-10,1.280E-09,2.260E-12,3.000E-12,3.570E-10,1.210E-11,1.010E-10,2.960E-10,7.810E-01,9.040E-11,1.790E-11,1.360E-10,1.860E-15,8.490E-13,1.000E-20
<ATMOSPHERE-LAYER-30>5.746E-03,2.365E+02,4.900E-06,3.795E-04,7.837E-06,9.275E-08,2.009E-08,7.460E-07,2.090E-01,7.140E-09,1.160E-11,7.280E-09,1.820E-15,1.640E-09,8.350E-11,3.480E-10,1.570E-09,2.820E-12,3.000E-12,5.080E-10,4.310E-12,1.110E-10,3.210E-10,7.810E-01,8.460E-11,7.350E-12,1.130E-10,1.520E-15,3.420E-13,1.000E-20
<ATMOSPHERE-LAYER-31>4.041E-03,2.434E+02,4.950E-06,3.795E-04,7.800E-06,6.693E-08,2.220E-08,6.618E-07,2.090E-01,9.340E-09,1.210E-11,6.260E-09,9.260E-16,9.680E-10,1.700E-10,3.720E-10,1.690E-09,3.690E-12,3.000E-12,6.070E-10,1.600E-12,1.130E-10,3.040E-10,7.810E-01,8.020E-11,3.030E-12,8.510E-11,1.320E-15,1.340E-13,1.000E-20
<ATMOSPHERE-LAYER-32>2.871E-03,2.504E+02,5.025E-06,3.795E-04,7.300E-06,4.513E-08,2.497E-08,5.638E-07,2.090E-01,1.120E-08,1.360E-11,4.030E-09,2.940E-16,5.330E-10,2.850E-10,3.950E-10,1.740E-09,4.910E-12,3.000E-12,5.950E-10,6.710E-13,1.030E-10,2.480E-10,7.810E-01,7.630E-11,1.320E-12,6.370E-11,1.180E-15,5.390E-14,1.000E-20
<ATMOSPHERE-LAYER-33>2.060E-03,2.573E+02,5.150E-06,3.795E-04,6.200E-06,2.751E-08,2.824E-08,4.614E-07,2.090E-01,1.190E-08,1.650E-11,2.170E-09,8.720E-17,2.520E-10,4.060E-10,4.100E-10,1.760E-09,6.130E-12,3.000E-12,4.330E-10,4.350E-13,7.950E-11,1.640E-10,7.810E-01,7.300E-11,8.690E-13,5.170E-11,1.080E-15,2.250E-14,1.000E-20
<ATMOSPHERE-LAYER-34>1.491E-03,2.642E+02,5.225E-06,3.795E-04,5.250E-06,1.591E-08,3.241E-08,3.631E-07,2.090E-01,1.170E-08,2.100E-11,1.150E-09,2.980E-17,1.210E-10,5.110E-10,4.210E-10,1.790E-09,6.850E-12,3.000E-12,2.510E-10,3.340E-13,4.820E-11,9.740E-11,7.810E-01,7.000E-11,6.680E-13,4.440E-11,9.970E-16,1.040E-14,1.000E-20
<ATMOSPHERE-LAYER-35>1.090E-03,2.706E+02,5.250E-06,3.795E-04,4.100E-06,9.378E-09,3.717E-08,2.773E-07,2.090E-01,1.100E-08,2.770E-11,6.660E-10,1.300E-17,7.700E-11,5.790E-10,4.240E-10,1.800E-09,7.080E-12,3.000E-12,1.560E-10,2.800E-13,1.630E-11,4.920E-11,7.810E-01,6.700E-11,5.600E-13,3.800E-11,9.340E-16,6.570E-15,1.000E-20
<ATMOSPHERE-LAYER-36>7.978E-04,2.707E+02,5.225E-06,3.795E-04,3.100E-06,4.752E-09,4.597E-08,2.100E-07,2.090E-01,1.030E-08,3.560E-11,4.430E-10,7.130E-18,5.550E-11,6.750E-10,4.250E-10,1.800E-09,7.140E-12,3.000E-12,1.040E-10,2.470E-13,5.100E-12,2.530E-11,7.810E-01,6.430E-11,4.940E-13,3.480E-11,8.830E-16,4.740E-15,1.000E-20
<ATMOSPHERE-LAYER-37>4.250E-04,2.608E+02,5.100E-06,3.795E-04,1.800E-06,3.000E-09,6.639E-08,1.650E-07,2.090E-01,1.010E-08,4.590E-11,3.390E-10,4.800E-18,4.450E-11,9.530E-10,4.250E-10,1.800E-09,7.150E-12,3.000E-12,7.690E-11,2.280E-13,2.000E-12,1.500E-11,7.810E-01,6.210E-11,4.560E-13,3.620E-11,8.430E-16,3.790E-15,1.000E-20
<ATMOSPHERE-LAYER-38>2.190E-04,2.470E+02,4.750E-06,3.795E-04,1.100E-06,2.065E-09,1.073E-07,1.500E-07,2.090E-01,1.010E-08,5.150E-11,2.850E-10,3.660E-18,3.840E-11,1.760E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,6.300E-11,2.160E-13,1.050E-12,1.050E-11,7.810E-01,6.020E-11,4.320E-13,5.250E-11,8.100E-16,3.280E-15,1.000E-20
<ATMOSPHERE-LAYER-39>1.090E-04,2.333E+02,4.200E-06,3.795E-04,7.000E-07,1.507E-09,1.862E-07,1.500E-07,2.090E-01,1.030E-08,5.110E-11,2.530E-10,3.000E-18,3.490E-11,3.740E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,5.520E-11,2.080E-13,6.860E-13,8.340E-12,7.810E-01,5.880E-11,4.170E-13,1.260E-10,7.830E-16,2.980E-15,1.000E-20
<ATMOSPHERE-LAYER-40>5.220E-05,2.196E+02,3.500E-06,3.795E-04,3.000E-07,1.149E-09,3.059E-07,1.500E-07,2.090E-01,1.150E-08,4.320E-11,2.310E-10,2.570E-18,3.270E-11,7.190E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,5.040E-11,2.030E-13,5.140E-13,7.110E-12,7.810E-01,5.750E-11,4.050E-13,3.770E-10,7.600E-16,2.790E-15,1.000E-20
<ATMOSPHERE-LAYER-41>2.400E-05,2.084E+02,2.825E-06,3.795E-04,2.500E-07,8.890E-10,6.375E-07,1.500E-07,2.090E-01,1.610E-08,2.830E-11,2.150E-10,2.270E-18,3.120E-11,1.120E-08,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.720E-11,1.980E-13,4.160E-13,6.330E-12,7.810E-01,5.620E-11,3.960E-13,1.120E-09,7.400E-16,2.660E-15,1.000E-20
<ATMOSPHERE-LAYER-42>1.050E-05,1.986E+02,2.050E-06,3.772E-04,3.000E-07,7.056E-10,1.497E-06,1.500E-07,2.090E-01,2.680E-08,1.330E-11,2.020E-10,2.040E-18,3.010E-11,1.130E-08,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.490E-11,1.950E-13,3.530E-13,5.780E-12,7.810E-01,5.500E-11,3.890E-13,2.000E-09,7.230E-16,2.560E-15,1.000E-20
<ATMOSPHERE-LAYER-43>4.460E-06,1.889E+02,1.330E-06,3.680E-04,5.000E-07,5.716E-10,3.239E-06,1.500E-07,2.000E-01,7.010E-08,5.560E-12,1.920E-10,1.850E-18,2.920E-11,6.100E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.300E-11,1.920E-13,3.090E-13,5.370E-12,7.810E-01,5.370E-11,3.830E-13,1.680E-09,7.070E-16,2.490E-15,1.000E-20
<ATMOSPHERE-LAYER-44>1.840E-06,1.869E+02,8.500E-07,3.565E-04,7.000E-07,4.708E-10,5.843E-06,1.400E-07,1.900E-01,2.130E-07,2.240E-12,1.830E-10,1.710E-18,2.840E-11,1.510E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.160E-11,1.890E-13,2.760E-13,5.050E-12,7.800E-01,5.250E-11,3.780E-13,4.310E-10,6.940E-16,2.430E-15,1.000E-20
<ATMOSPHERE-LAYER-45>7.600E-07,1.884E+02,5.400E-07,3.105E-04,7.000E-07,3.932E-10,1.013E-05,1.300E-07,1.800E-01,7.120E-07,8.960E-13,1.760E-10,1.590E-18,2.780E-11,2.420E-10,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.030E-11,1.870E-13,2.500E-13,4.780E-12,7.790E-01,5.120E-11,3.730E-13,4.980E-11,6.810E-16,2.370E-15,1.000E-20
<ATMOSPHERE-LAYER-46>3.200E-07,1.951E+02,4.000E-07,2.243E-04,4.000E-07,3.323E-10,1.692E-05,1.200E-07,1.600E-01,2.080E-06,3.580E-13,1.700E-10,1.480E-18,2.730E-11,4.470E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.930E-11,1.850E-13,2.300E-13,4.560E-12,7.770E-01,5.000E-11,3.690E-13,6.760E-12,6.700E-16,2.330E-15,1.000E-20
<ATMOSPHERE-LAYER-47>1.450E-07,2.088E+02,3.400E-07,1.265E-04,2.000E-07,2.837E-10,2.467E-05,1.100E-07,1.400E-01,4.500E-06,1.430E-13,1.640E-10,1.400E-18,2.680E-11,1.770E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.830E-11,1.830E-13,2.130E-13,4.370E-12,7.740E-01,4.870E-11,3.660E-13,8.380E-13,6.590E-16,2.290E-15,1.000E-20
<ATMOSPHERE-LAYER-48>7.100E-08,2.400E+02,2.800E-07,6.900E-05,5.000E-08,2.443E-10,3.356E-05,9.500E-08,1.200E-01,7.980E-06,5.730E-14,1.590E-10,1.320E-18,2.640E-11,1.190E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.750E-11,1.810E-13,1.980E-13,4.210E-12,7.700E-01,4.750E-11,3.620E-13,9.560E-14,6.490E-16,2.250E-15,1.000E-20
<ATMOSPHERE-LAYER-49>4.010E-08,3.000E+02,2.400E-07,4.600E-05,5.000E-09,2.120E-10,4.148E-05,6.000E-08,9.400E-02,1.000E-05,2.290E-14,1.550E-10,1.250E-18,2.600E-11,1.350E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.680E-11,1.800E-13,1.860E-13,4.060E-12,7.650E-01,4.620E-11,3.590E-13,1.000E-14,6.400E-16,2.220E-15,1.000E-20
<ATMOSPHERE-LAYER-50>2.540E-08,3.600E+02,2.000E-07,4.025E-05,5.000E-10,1.851E-10,5.000E-05,3.000E-08,7.250E-02,1.000E-05,9.170E-15,1.510E-10,1.190E-18,2.570E-11,2.200E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.610E-11,1.780E-13,1.750E-13,3.930E-12,7.600E-01,4.500E-11,3.560E-13,1.000E-15,6.320E-16,2.190E-15,1.000E-20
<ATMOSPHERE-LAYER-51>6.023E-09,6.100E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.932E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,7.272E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-52>2.614E-09,7.590E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.114E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.664E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-53>1.337E-09,8.530E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,3.134E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.029E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-54>7.427E-10,9.110E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.451E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.353E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-55>4.386E-10,9.490E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.918E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.678E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-56>2.681E-10,9.730E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.500E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.049E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-57>1.693E-10,9.880E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.166E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,3.458E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-58>1.097E-10,9.980E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,8.990E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.914E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-59>7.234E-11,1.000E+03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.895E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.435E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-60>4.900E-11,1.010E+03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.251E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.022E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-TEMPERATURE>210
<ATMOSPHERE-TAU>0.07,0.07,0.07,0.07,0.07,0.07,0.07,0.07
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>2
<ATMOSPHERE-NAERO>0
<ATMOSPHERE-CONTINUUM>Rayleigh,Raman,Refraction,CIA_all,UV_all
<SURFACE-TEMPERATURE>288.20
<SURFACE-ALBEDO>0.308
<SURFACE-EMISSIVITY>0.692
<SURFACE-GAS-RATIO>1.0
<SURFACE-GAS-UNIT>ratio
<SURFACE-NSURF>0
<SURFACE-MODEL>Lambert
<OBJECT-STAR-LONGITUDE>102.90
<OBJECT-STAR-LATITUDE>0.02
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>1.01
<GENERATOR-RANGE2>2.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>70
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>Y
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N


==> ConfigFiles/LUVeX1000HrMarsConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Mars
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>6779.80
<OBJECT-GRAVITY>3.933
<OBJECT-GRAVITY-UNIT>rho
<OBJECT-STAR-DISTANCE>1.52
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.0
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5778
<OBJECT-STAR-RADIUS>1.00
<OBJECT-OBS-LONGITUDE>-90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>1.026
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.821,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.745
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>1.515328e-01
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>-0.00,0.17
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000,1.000,0.994,1.000,1.000,0.993,1.000,1.000,1.000,1.000
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>N
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N
<OBJECT-STAR-LONGITUDE>0.00
<OBJECT-STAR-LATITUDE>0.00
<OBJECT-ORBIT>
<ATMOSPHERE-DESCRIPTION>Parmentier+2014; Kempton_solar_1.0_CtoO_cond
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>2.36
<ATMOSPHERE-PRESSURE>1.0000
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>6
<ATMOSPHERE-GAS>H2,He,CH4,H2O,CO2,CO
<ATMOSPHERE-TYPE>HIT[45],HIT[0],HIT[6],HIT[1],HIT[2],HIT[5]
<ATMOSPHERE-ABUN>1.0,1.0,1.0,1.0,1.0,1.0
<ATMOSPHERE-UNIT>scl,scl,scl,scl,scl,scl
<ATMOSPHERE-LAYERS-MOLECULES>H2,He,CH4,H2O,NH3,H2S,HF,HCl,N2,CO2,CO,H,C2H4,H2CO,COS,HCN,SO2,OH
<ATMOSPHERE-LAYERS>50
<ATMOSPHERE-LAYER-1>1.0000e+03,2.2994e+03,8.3632e-01,1.6163e-01,6.4890e-04,5.9764e-04,6.1492e-05,2.7633e-05,4.0608e-08,3.2062e-07,3.5840e-05,1.1029e-08,7.5735e-05,2.8051e-04,1.2081e-07,4.3032e-08,1.0769e-10,1.1129e-06,6.4175e-15,3.2896e-08
<ATMOSPHERE-LAYER-2>6.5513e+02,2.0678e+03,8.3660e-01,1.6165e-01,6.0937e-04,4.9356e-04,5.3204e-05,2.7221e-05,5.2051e-08,3.3522e-07,3.3210e-05,5.1465e-09,3.6486e-05,9.1010e-05,4.4698e-08,1.4401e-08,4.9585e-11,4.1322e-07,1.6767e-15,6.1564e-09
<ATMOSPHERE-LAYER-3>4.2919e+02,1.8539e+03,8.3680e-01,1.6167e-01,6.4161e-04,4.1679e-04,4.8127e-05,2.8135e-05,5.5714e-08,3.0441e-07,3.0441e-05,2.3901e-09,1.6567e-05,2.4518e-05,1.7266e-08,4.6066e-09,2.2637e-11,1.4151e-07,3.9765e-16,9.2588e-10
<ATMOSPHERE-LAYER-4>2.8118e+02,1.6575e+03,8.3688e-01,1.6169e-01,6.9979e-04,4.0381e-04,4.6427e-05,3.0652e-05,5.7779e-08,2.1430e-07,2.8281e-05,1.2526e-09,7.1298e-06,5.3211e-06,5.7702e-09,1.4183e-09,1.0351e-11,4.0543e-08,1.0505e-16,1.2074e-10
<ATMOSPHERE-LAYER-5>1.8421e+02,1.4782e+03,8.3685e-01,1.6170e-01,7.2489e-04,4.3007e-04,4.9309e-05,3.0395e-05,5.7401e-08,9.2178e-08,2.7999e-05,6.0938e-10,2.4864e-06,9.0569e-07,1.3656e-09,3.5977e-10,3.4992e-12,8.8902e-09,2.3856e-17,1.2631e-11
<ATMOSPHERE-LAYER-6>1.2068e+02,1.3267e+03,8.3684e-01,1.6170e-01,7.3061e-04,4.3680e-04,5.7791e-05,3.0069e-05,5.6451e-08,2.3318e-08,3.1684e-05,2.3820e-10,7.1393e-07,1.3797e-07,2.7331e-10,7.5811e-11,9.7514e-13,1.8052e-09,4.3964e-18,1.0883e-12
<ATMOSPHERE-LAYER-7>7.9060e+01,1.2101e+03,8.3684e-01,1.6170e-01,7.3002e-04,4.3663e-04,6.1636e-05,3.0071e-05,5.4374e-08,5.4245e-09,3.1727e-05,1.0145e-10,2.3033e-07,2.4256e-08,6.1687e-11,1.7832e-11,3.1001e-13,3.9284e-10,9.2011e-19,1.1050e-13
<ATMOSPHERE-LAYER-8>5.1795e+01,1.1204e+03,8.3684e-01,1.6170e-01,7.3076e-04,4.3746e-04,5.7689e-05,2.9199e-05,5.4063e-08,2.8285e-09,2.6325e-05,4.9742e-11,8.6910e-08,4.9662e-09,1.6199e-11,4.8659e-12,1.1228e-13,9.0551e-11,2.1980e-19,1.3635e-14
<ATMOSPHERE-LAYER-9>3.3932e+01,1.0517e+03,8.3684e-01,1.6170e-01,7.3139e-04,4.3802e-04,5.3579e-05,2.9258e-05,5.5039e-08,5.4686e-09,2.3745e-05,2.9038e-11,4.0123e-08,1.2419e-09,5.1700e-12,1.6063e-12,5.1478e-14,2.6540e-11,6.6449e-20,2.1697e-15
<ATMOSPHERE-LAYER-10>2.2230e+01,9.9416e+02,8.3684e-01,1.6170e-01,7.3168e-04,4.3812e-04,5.1729e-05,2.9013e-05,5.5846e-08,7.3672e-09,2.5074e-05,1.9454e-11,2.1764e-08,3.6457e-10,1.9290e-12,6.1739e-13,2.7479e-14,9.8729e-12,2.3370e-20,4.2343e-16
<ATMOSPHERE-LAYER-11>1.4563e+01,9.3657e+02,8.3685e-01,1.6170e-01,7.3168e-04,4.3786e-04,5.4907e-05,2.9540e-05,5.6937e-08,2.8201e-08,2.7808e-05,1.0235e-11,8.8860e-09,8.0906e-11,5.4657e-13,1.8115e-13,1.1333e-14,2.8400e-12,6.3581e-21,5.7547e-17
<ATMOSPHERE-LAYER-12>9.5410e+00,8.6975e+02,8.3684e-01,1.6170e-01,7.3169e-04,4.3778e-04,6.5758e-05,2.9945e-05,5.8002e-08,9.9491e-08,3.0591e-05,3.5104e-12,2.1925e-09,1.0902e-11,9.4981e-14,3.2942e-14,2.8077e-15,4.9327e-13,1.0418e-21,4.1151e-18
<ATMOSPHERE-LAYER-13>6.2506e+00,7.6955e+02,8.3683e-01,1.6171e-01,7.3171e-04,4.3829e-04,7.9978e-05,2.9131e-05,5.8049e-08,1.0663e-07,1.3899e-05,2.5042e-13,8.5196e-11,2.3485e-13,2.7409e-15,1.0338e-15,1.0450e-16,8.7598e-15,2.5878e-23,2.7791e-20
<ATMOSPHERE-LAYER-14>4.0949e+00,6.5859e+02,8.3681e-01,1.6171e-01,7.3173e-04,4.3883e-04,1.0374e-04,2.8310e-05,5.8051e-08,1.0663e-07,2.8196e-06,3.5821e-15,4.9628e-13,7.5597e-16,1.2388e-17,5.2719e-18,5.7942e-19,1.5493e-17,9.6148e-26,1.6147e-23
<ATMOSPHERE-LAYER-15>2.6827e+00,5.5643e+02,8.3680e-01,1.6171e-01,7.3176e-04,4.3937e-04,1.2811e-04,2.7512e-05,5.8052e-08,1.0663e-07,2.3861e-07,1.3379e-17,5.8702e-16,4.7483e-19,1.1553e-20,5.7114e-21,6.4887e-22,3.4734e-21,7.1758e-29,1.1337e-27
<ATMOSPHERE-LAYER-16>1.7575e+00,4.7004e+02,8.3680e-01,1.6171e-01,7.3176e-04,4.3990e-04,1.3439e-04,2.6736e-05,5.8053e-08,1.0663e-07,7.8386e-09,1.6768e-20,1.8846e-19,7.4406e-23,2.8810e-24,1.6901e-24,1.9574e-25,1.2323e-25,1.4165e-32,1.3169e-32
<ATMOSPHERE-LAYER-17>1.1514e+00,3.9958e+02,8.3680e-01,1.6171e-01,7.3175e-04,4.4043e-04,1.3457e-04,2.5981e-05,5.8052e-08,1.0305e-07,2.0366e-10,1.6098e-23,4.3638e-23,7.8275e-27,5.0210e-28,3.5057e-28,4.2394e-29,2.6549e-30,1.9722e-36,9.0913e-38
<ATMOSPHERE-LAYER-18>7.5431e-01,3.3856e+02,8.3678e-01,1.6171e-01,7.2293e-04,4.6200e-04,1.3450e-04,2.5735e-05,5.8052e-08,1.1747e-09,9.5490e-13,7.7533e-28,2.6550e-28,1.4689e-32,1.9582e-33,1.8232e-33,2.3767e-34,4.6739e-37,6.9096e-42,3.5701e-45
<ATMOSPHERE-LAYER-19>4.9417e-01,2.8555e+02,8.3676e-01,1.6171e-01,7.0990e-04,4.9585e-04,1.3446e-04,2.5735e-05,5.8052e-08,8.9337e-18,2.9634e-15,1.6759e-32,5.8682e-34,7.1628e-39,2.3292e-39,2.9924e-39,4.7599e-40,5.1272e-44,1.8149e-47,0.0000e+00
<ATMOSPHERE-LAYER-20>3.2375e-01,2.4374e+02,8.3674e-01,1.6171e-01,6.9710e-04,5.3181e-04,1.3446e-04,2.5734e-05,5.8051e-08,1.3271e-38,2.8166e-18,3.6434e-38,8.0172e-41,1.1450e-46,1.3036e-46,2.3664e-46,5.5801e-47,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-21>2.1210e-01,2.1414e+02,8.3671e-01,1.6171e-01,6.8453e-04,5.7065e-04,1.3445e-04,2.5733e-05,5.8051e-08,0.0000e+00,2.6128e-20,4.7312e-42,1.4370e-45,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-22>1.3895e-01,1.9537e+02,8.3669e-01,1.6170e-01,6.7219e-04,6.1262e-04,1.3445e-04,2.5733e-05,3.1496e-08,0.0000e+00,6.1106e-22,1.7780e-44,3.0749e-48,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-23>9.1030e-02,1.8483e+02,8.3667e-01,1.6170e-01,6.6274e-04,6.4758e-04,1.3445e-04,2.5733e-05,8.2472e-09,0.0000e+00,1.6308e-23,6.3211e-46,2.7174e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-24>5.9636e-02,1.7946e+02,8.3667e-01,1.6170e-01,6.6273e-04,6.4757e-04,1.3445e-04,2.5733e-05,4.4448e-09,0.0000e+00,3.9043e-24,1.4324e-46,1.0057e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-25>3.9069e-02,1.7689e+02,8.3667e-01,1.6170e-01,6.6271e-04,6.4756e-04,1.3446e-04,2.5733e-05,3.4953e-09,1.0991e-48,3.0581e-24,9.5573e-47,8.4882e-50,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-26>2.5595e-02,1.7570e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.4755e-04,1.3446e-04,2.5733e-05,3.2934e-09,1.5432e-43,4.2958e-24,1.0998e-46,1.0894e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-27>1.6768e-02,1.7515e+02,8.3667e-01,1.6170e-01,6.6269e-04,6.4753e-04,1.3447e-04,2.5733e-05,3.3704e-09,2.2927e-38,7.9420e-24,1.6448e-46,1.7126e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-28>1.0985e-02,1.7490e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.4752e-04,1.3447e-04,2.5733e-05,3.5791e-09,3.6727e-33,1.6660e-23,2.7820e-46,2.9630e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-29>7.1969e-03,1.7479e+02,8.3667e-01,1.6170e-01,6.6268e-04,6.4752e-04,1.3447e-04,2.5733e-05,3.8632e-09,8.1019e-32,3.7013e-23,4.9826e-46,5.3615e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-30>4.7149e-03,1.7474e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.4753e-04,1.3447e-04,2.5733e-05,4.1999e-09,1.4572e-31,8.4403e-23,9.1630e-46,9.9055e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-31>3.0888e-03,1.7472e+02,8.3667e-01,1.6170e-01,6.6271e-04,6.4753e-04,1.3447e-04,2.5733e-05,4.5803e-09,2.6856e-31,1.9475e-22,1.7058e-45,1.8478e-48,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-32>2.0236e-03,1.7471e+02,8.3667e-01,1.6170e-01,6.6272e-04,6.4754e-04,1.3447e-04,2.5733e-05,5.0021e-09,5.0049e-31,4.5177e-22,3.1933e-45,3.4625e-48,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-33>1.3257e-03,1.7470e+02,8.3667e-01,1.6170e-01,6.6274e-04,6.4754e-04,1.3447e-04,2.5734e-05,5.4661e-09,9.3746e-31,1.0505e-21,5.9935e-45,6.5016e-48,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-34>8.6851e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6274e-04,6.4754e-04,1.3447e-04,2.5734e-05,5.9747e-09,1.7600e-30,2.4454e-21,1.1262e-44,1.2220e-47,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-35>5.6899e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6273e-04,6.4754e-04,1.3447e-04,2.5733e-05,6.5314e-09,3.3077e-30,5.6953e-21,2.1175e-44,2.2977e-47,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-36>3.7276e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6271e-04,6.4753e-04,1.3447e-04,2.5733e-05,7.1403e-09,6.2194e-30,1.3267e-20,3.9821e-44,4.3212e-47,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-37>2.4421e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.4753e-04,1.3447e-04,2.5733e-05,7.8062e-09,1.1697e-29,3.0910e-20,7.4896e-44,8.1276e-47,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-38>1.5999e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6269e-04,6.4753e-04,1.3447e-04,2.5733e-05,8.5342e-09,2.2000e-29,7.2015e-20,1.4087e-43,1.5287e-46,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-39>1.0481e-04,1.7470e+02,8.3668e-01,1.6170e-01,6.6267e-04,6.4752e-04,1.3447e-04,2.5732e-05,9.3302e-09,4.1382e-29,1.6779e-19,2.6498e-43,2.8755e-46,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-40>6.8665e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.4847e-04,1.3447e-04,2.5585e-05,1.0200e-08,7.7840e-29,3.9094e-19,4.9951e-43,5.4148e-46,0.0000e+00,0.0000e+00,0.0000e+00,1.2033e-50,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-41>4.4984e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.4954e-04,1.3447e-04,2.5421e-05,1.1151e-08,1.4642e-28,9.1087e-19,9.4190e-43,1.0198e-45,0.0000e+00,0.0000e+00,0.0000e+00,2.2553e-50,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-42>2.9471e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.5061e-04,1.3447e-04,2.5257e-05,1.2191e-08,2.7542e-28,2.1223e-18,1.7761e-42,1.9206e-45,0.0000e+00,0.0000e+00,0.0000e+00,4.2271e-50,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-43>1.9307e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.5168e-04,1.3447e-04,2.5095e-05,1.3327e-08,5.1807e-28,4.9449e-18,3.3491e-42,3.6172e-45,0.0000e+00,0.0000e+00,0.0000e+00,7.9228e-50,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-44>1.2649e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6268e-04,6.5275e-04,1.3447e-04,2.4934e-05,1.4570e-08,9.7452e-28,1.1522e-17,6.3151e-42,6.8124e-45,0.0000e+00,0.0000e+00,0.0000e+00,1.4850e-49,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-45>8.2864e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6268e-04,6.5281e-04,1.3447e-04,2.4966e-05,1.5927e-08,1.8331e-27,2.6845e-17,1.1881e-41,1.2815e-44,0.0000e+00,0.0000e+00,0.0000e+00,2.7962e-49,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-46>5.4287e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6269e-04,6.5163e-04,1.3447e-04,2.5240e-05,1.7408e-08,3.4481e-27,6.2547e-17,2.2288e-41,2.4074e-44,0.0000e+00,0.0000e+00,0.0000e+00,5.2957e-49,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-47>3.5565e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.5044e-04,1.3447e-04,2.5517e-05,1.9028e-08,6.4860e-27,1.4573e-16,4.1812e-41,4.5223e-44,0.0000e+00,0.0000e+00,0.0000e+00,1.0029e-48,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-48>2.3300e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.4925e-04,1.3447e-04,2.5797e-05,2.0798e-08,1.2200e-26,3.3955e-16,7.8437e-41,8.4951e-44,0.0000e+00,0.0000e+00,0.0000e+00,1.8995e-48,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-49>1.5264e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6271e-04,6.4807e-04,1.3447e-04,2.6080e-05,2.2732e-08,2.2949e-26,7.9114e-16,1.4714e-40,1.5958e-43,0.0000e+00,0.0000e+00,0.0000e+00,3.5974e-48,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-50>1.0000e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6272e-04,6.4689e-04,1.3447e-04,2.6366e-05,2.4847e-08,4.3168e-26,1.8433e-15,2.7604e-40,2.9978e-43,0.0000e+00,0.0000e+00,0.0000e+00,6.8132e-48,0.0000e+00,0.0000e+00,0.0000e+00
<SURFACE-ALBEDO>0.429
<SURFACE-EMISSIVITY>0.571
<SURFACE-TEMPERATURE>338.6
<SURFACE-MODEL>LM


==> ConfigFiles/LUVeX1000HrMarsNIRConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Mars
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>6779.80
<OBJECT-GRAVITY>3.933
<OBJECT-GRAVITY-UNIT>rho
<OBJECT-STAR-DISTANCE>1.52
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.0
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5778
<OBJECT-STAR-RADIUS>1.00
<OBJECT-OBS-LONGITUDE>-90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>1.026
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.821,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.745
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>1.515328e-01
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>-0.00,0.17
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000,1.000,0.994,1.000,1.000,0.993,1.000,1.000,1.000,1.000
<ATMOSPHERE-DESCRIPTION>Parmentier+2014; Kempton_solar_1.0_CtoO_cond
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>2.36
<ATMOSPHERE-PRESSURE>1.0000
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>6
<ATMOSPHERE-GAS>H2,He,CH4,H2O,CO2,CO
<ATMOSPHERE-TYPE>HIT[45],HIT[0],HIT[6],HIT[1],HIT[2],HIT[5]
<ATMOSPHERE-ABUN>1.0,1.0,1.0,1.0,1.0,1.0
<ATMOSPHERE-UNIT>scl,scl,scl,scl,scl,scl
<ATMOSPHERE-LAYERS-MOLECULES>H2,He,CH4,H2O,NH3,H2S,HF,HCl,N2,CO2,CO,H,C2H4,H2CO,COS,HCN,SO2,OH
<ATMOSPHERE-LAYERS>50
<ATMOSPHERE-LAYER-1>1.0000e+03,2.2994e+03,8.3632e-01,1.6163e-01,6.4890e-04,5.9764e-04,6.1492e-05,2.7633e-05,4.0608e-08,3.2062e-07,3.5840e-05,1.1029e-08,7.5735e-05,2.8051e-04,1.2081e-07,4.3032e-08,1.0769e-10,1.1129e-06,6.4175e-15,3.2896e-08
<ATMOSPHERE-LAYER-2>6.5513e+02,2.0678e+03,8.3660e-01,1.6165e-01,6.0937e-04,4.9356e-04,5.3204e-05,2.7221e-05,5.2051e-08,3.3522e-07,3.3210e-05,5.1465e-09,3.6486e-05,9.1010e-05,4.4698e-08,1.4401e-08,4.9585e-11,4.1322e-07,1.6767e-15,6.1564e-09
<ATMOSPHERE-LAYER-3>4.2919e+02,1.8539e+03,8.3680e-01,1.6167e-01,6.4161e-04,4.1679e-04,4.8127e-05,2.8135e-05,5.5714e-08,3.0441e-07,3.0441e-05,2.3901e-09,1.6567e-05,2.4518e-05,1.7266e-08,4.6066e-09,2.2637e-11,1.4151e-07,3.9765e-16,9.2588e-10
<ATMOSPHERE-LAYER-4>2.8118e+02,1.6575e+03,8.3688e-01,1.6169e-01,6.9979e-04,4.0381e-04,4.6427e-05,3.0652e-05,5.7779e-08,2.1430e-07,2.8281e-05,1.2526e-09,7.1298e-06,5.3211e-06,5.7702e-09,1.4183e-09,1.0351e-11,4.0543e-08,1.0505e-16,1.2074e-10
<ATMOSPHERE-LAYER-5>1.8421e+02,1.4782e+03,8.3685e-01,1.6170e-01,7.2489e-04,4.3007e-04,4.9309e-05,3.0395e-05,5.7401e-08,9.2178e-08,2.7999e-05,6.0938e-10,2.4864e-06,9.0569e-07,1.3656e-09,3.5977e-10,3.4992e-12,8.8902e-09,2.3856e-17,1.2631e-11
<ATMOSPHERE-LAYER-6>1.2068e+02,1.3267e+03,8.3684e-01,1.6170e-01,7.3061e-04,4.3680e-04,5.7791e-05,3.0069e-05,5.6451e-08,2.3318e-08,3.1684e-05,2.3820e-10,7.1393e-07,1.3797e-07,2.7331e-10,7.5811e-11,9.7514e-13,1.8052e-09,4.3964e-18,1.0883e-12
<ATMOSPHERE-LAYER-7>7.9060e+01,1.2101e+03,8.3684e-01,1.6170e-01,7.3002e-04,4.3663e-04,6.1636e-05,3.0071e-05,5.4374e-08,5.4245e-09,3.1727e-05,1.0145e-10,2.3033e-07,2.4256e-08,6.1687e-11,1.7832e-11,3.1001e-13,3.9284e-10,9.2011e-19,1.1050e-13
<ATMOSPHERE-LAYER-8>5.1795e+01,1.1204e+03,8.3684e-01,1.6170e-01,7.3076e-04,4.3746e-04,5.7689e-05,2.9199e-05,5.4063e-08,2.8285e-09,2.6325e-05,4.9742e-11,8.6910e-08,4.9662e-09,1.6199e-11,4.8659e-12,1.1228e-13,9.0551e-11,2.1980e-19,1.3635e-14
<ATMOSPHERE-LAYER-9>3.3932e+01,1.0517e+03,8.3684e-01,1.6170e-01,7.3139e-04,4.3802e-04,5.3579e-05,2.9258e-05,5.5039e-08,5.4686e-09,2.3745e-05,2.9038e-11,4.0123e-08,1.2419e-09,5.1700e-12,1.6063e-12,5.1478e-14,2.6540e-11,6.6449e-20,2.1697e-15
<ATMOSPHERE-LAYER-10>2.2230e+01,9.9416e+02,8.3684e-01,1.6170e-01,7.3168e-04,4.3812e-04,5.1729e-05,2.9013e-05,5.5846e-08,7.3672e-09,2.5074e-05,1.9454e-11,2.1764e-08,3.6457e-10,1.9290e-12,6.1739e-13,2.7479e-14,9.8729e-12,2.3370e-20,4.2343e-16
<ATMOSPHERE-LAYER-11>1.4563e+01,9.3657e+02,8.3685e-01,1.6170e-01,7.3168e-04,4.3786e-04,5.4907e-05,2.9540e-05,5.6937e-08,2.8201e-08,2.7808e-05,1.0235e-11,8.8860e-09,8.0906e-11,5.4657e-13,1.8115e-13,1.1333e-14,2.8400e-12,6.3581e-21,5.7547e-17
<ATMOSPHERE-LAYER-12>9.5410e+00,8.6975e+02,8.3684e-01,1.6170e-01,7.3169e-04,4.3778e-04,6.5758e-05,2.9945e-05,5.8002e-08,9.9491e-08,3.0591e-05,3.5104e-12,2.1925e-09,1.0902e-11,9.4981e-14,3.2942e-14,2.8077e-15,4.9327e-13,1.0418e-21,4.1151e-18
<ATMOSPHERE-LAYER-13>6.2506e+00,7.6955e+02,8.3683e-01,1.6171e-01,7.3171e-04,4.3829e-04,7.9978e-05,2.9131e-05,5.8049e-08,1.0663e-07,1.3899e-05,2.5042e-13,8.5196e-11,2.3485e-13,2.7409e-15,1.0338e-15,1.0450e-16,8.7598e-15,2.5878e-23,2.7791e-20
<ATMOSPHERE-LAYER-14>4.0949e+00,6.5859e+02,8.3681e-01,1.6171e-01,7.3173e-04,4.3883e-04,1.0374e-04,2.8310e-05,5.8051e-08,1.0663e-07,2.8196e-06,3.5821e-15,4.9628e-13,7.5597e-16,1.2388e-17,5.2719e-18,5.7942e-19,1.5493e-17,9.6148e-26,1.6147e-23
<ATMOSPHERE-LAYER-15>2.6827e+00,5.5643e+02,8.3680e-01,1.6171e-01,7.3176e-04,4.3937e-04,1.2811e-04,2.7512e-05,5.8052e-08,1.0663e-07,2.3861e-07,1.3379e-17,5.8702e-16,4.7483e-19,1.1553e-20,5.7114e-21,6.4887e-22,3.4734e-21,7.1758e-29,1.1337e-27
<ATMOSPHERE-LAYER-16>1.7575e+00,4.7004e+02,8.3680e-01,1.6171e-01,7.3176e-04,4.3990e-04,1.3439e-04,2.6736e-05,5.8053e-08,1.0663e-07,7.8386e-09,1.6768e-20,1.8846e-19,7.4406e-23,2.8810e-24,1.6901e-24,1.9574e-25,1.2323e-25,1.4165e-32,1.3169e-32
<ATMOSPHERE-LAYER-17>1.1514e+00,3.9958e+02,8.3680e-01,1.6171e-01,7.3175e-04,4.4043e-04,1.3457e-04,2.5981e-05,5.8052e-08,1.0305e-07,2.0366e-10,1.6098e-23,4.3638e-23,7.8275e-27,5.0210e-28,3.5057e-28,4.2394e-29,2.6549e-30,1.9722e-36,9.0913e-38
<ATMOSPHERE-LAYER-18>7.5431e-01,3.3856e+02,8.3678e-01,1.6171e-01,7.2293e-04,4.6200e-04,1.3450e-04,2.5735e-05,5.8052e-08,1.1747e-09,9.5490e-13,7.7533e-28,2.6550e-28,1.4689e-32,1.9582e-33,1.8232e-33,2.3767e-34,4.6739e-37,6.9096e-42,3.5701e-45
<ATMOSPHERE-LAYER-19>4.9417e-01,2.8555e+02,8.3676e-01,1.6171e-01,7.0990e-04,4.9585e-04,1.3446e-04,2.5735e-05,5.8052e-08,8.9337e-18,2.9634e-15,1.6759e-32,5.8682e-34,7.1628e-39,2.3292e-39,2.9924e-39,4.7599e-40,5.1272e-44,1.8149e-47,0.0000e+00
<ATMOSPHERE-LAYER-20>3.2375e-01,2.4374e+02,8.3674e-01,1.6171e-01,6.9710e-04,5.3181e-04,1.3446e-04,2.5734e-05,5.8051e-08,1.3271e-38,2.8166e-18,3.6434e-38,8.0172e-41,1.1450e-46,1.3036e-46,2.3664e-46,5.5801e-47,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-21>2.1210e-01,2.1414e+02,8.3671e-01,1.6171e-01,6.8453e-04,5.7065e-04,1.3445e-04,2.5733e-05,5.8051e-08,0.0000e+00,2.6128e-20,4.7312e-42,1.4370e-45,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-22>1.3895e-01,1.9537e+02,8.3669e-01,1.6170e-01,6.7219e-04,6.1262e-04,1.3445e-04,2.5733e-05,3.1496e-08,0.0000e+00,6.1106e-22,1.7780e-44,3.0749e-48,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-23>9.1030e-02,1.8483e+02,8.3667e-01,1.6170e-01,6.6274e-04,6.4758e-04,1.3445e-04,2.5733e-05,8.2472e-09,0.0000e+00,1.6308e-23,6.3211e-46,2.7174e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-24>5.9636e-02,1.7946e+02,8.3667e-01,1.6170e-01,6.6273e-04,6.4757e-04,1.3445e-04,2.5733e-05,4.4448e-09,0.0000e+00,3.9043e-24,1.4324e-46,1.0057e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-25>3.9069e-02,1.7689e+02,8.3667e-01,1.6170e-01,6.6271e-04,6.4756e-04,1.3446e-04,2.5733e-05,3.4953e-09,1.0991e-48,3.0581e-24,9.5573e-47,8.4882e-50,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-26>2.5595e-02,1.7570e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.4755e-04,1.3446e-04,2.5733e-05,3.2934e-09,1.5432e-43,4.2958e-24,1.0998e-46,1.0894e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-27>1.6768e-02,1.7515e+02,8.3667e-01,1.6170e-01,6.6269e-04,6.4753e-04,1.3447e-04,2.5733e-05,3.3704e-09,2.2927e-38,7.9420e-24,1.6448e-46,1.7126e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-28>1.0985e-02,1.7490e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.4752e-04,1.3447e-04,2.5733e-05,3.5791e-09,3.6727e-33,1.6660e-23,2.7820e-46,2.9630e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-29>7.1969e-03,1.7479e+02,8.3667e-01,1.6170e-01,6.6268e-04,6.4752e-04,1.3447e-04,2.5733e-05,3.8632e-09,8.1019e-32,3.7013e-23,4.9826e-46,5.3615e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-30>4.7149e-03,1.7474e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.4753e-04,1.3447e-04,2.5733e-05,4.1999e-09,1.4572e-31,8.4403e-23,9.1630e-46,9.9055e-49,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-31>3.0888e-03,1.7472e+02,8.3667e-01,1.6170e-01,6.6271e-04,6.4753e-04,1.3447e-04,2.5733e-05,4.5803e-09,2.6856e-31,1.9475e-22,1.7058e-45,1.8478e-48,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-32>2.0236e-03,1.7471e+02,8.3667e-01,1.6170e-01,6.6272e-04,6.4754e-04,1.3447e-04,2.5733e-05,5.0021e-09,5.0049e-31,4.5177e-22,3.1933e-45,3.4625e-48,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-33>1.3257e-03,1.7470e+02,8.3667e-01,1.6170e-01,6.6274e-04,6.4754e-04,1.3447e-04,2.5734e-05,5.4661e-09,9.3746e-31,1.0505e-21,5.9935e-45,6.5016e-48,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-34>8.6851e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6274e-04,6.4754e-04,1.3447e-04,2.5734e-05,5.9747e-09,1.7600e-30,2.4454e-21,1.1262e-44,1.2220e-47,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-35>5.6899e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6273e-04,6.4754e-04,1.3447e-04,2.5733e-05,6.5314e-09,3.3077e-30,5.6953e-21,2.1175e-44,2.2977e-47,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-36>3.7276e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6271e-04,6.4753e-04,1.3447e-04,2.5733e-05,7.1403e-09,6.2194e-30,1.3267e-20,3.9821e-44,4.3212e-47,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-37>2.4421e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.4753e-04,1.3447e-04,2.5733e-05,7.8062e-09,1.1697e-29,3.0910e-20,7.4896e-44,8.1276e-47,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-38>1.5999e-04,1.7470e+02,8.3667e-01,1.6170e-01,6.6269e-04,6.4753e-04,1.3447e-04,2.5733e-05,8.5342e-09,2.2000e-29,7.2015e-20,1.4087e-43,1.5287e-46,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-39>1.0481e-04,1.7470e+02,8.3668e-01,1.6170e-01,6.6267e-04,6.4752e-04,1.3447e-04,2.5732e-05,9.3302e-09,4.1382e-29,1.6779e-19,2.6498e-43,2.8755e-46,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-40>6.8665e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.4847e-04,1.3447e-04,2.5585e-05,1.0200e-08,7.7840e-29,3.9094e-19,4.9951e-43,5.4148e-46,0.0000e+00,0.0000e+00,0.0000e+00,1.2033e-50,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-41>4.4984e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.4954e-04,1.3447e-04,2.5421e-05,1.1151e-08,1.4642e-28,9.1087e-19,9.4190e-43,1.0198e-45,0.0000e+00,0.0000e+00,0.0000e+00,2.2553e-50,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-42>2.9471e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.5061e-04,1.3447e-04,2.5257e-05,1.2191e-08,2.7542e-28,2.1223e-18,1.7761e-42,1.9206e-45,0.0000e+00,0.0000e+00,0.0000e+00,4.2271e-50,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-43>1.9307e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6267e-04,6.5168e-04,1.3447e-04,2.5095e-05,1.3327e-08,5.1807e-28,4.9449e-18,3.3491e-42,3.6172e-45,0.0000e+00,0.0000e+00,0.0000e+00,7.9228e-50,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-44>1.2649e-05,1.7470e+02,8.3667e-01,1.6170e-01,6.6268e-04,6.5275e-04,1.3447e-04,2.4934e-05,1.4570e-08,9.7452e-28,1.1522e-17,6.3151e-42,6.8124e-45,0.0000e+00,0.0000e+00,0.0000e+00,1.4850e-49,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-45>8.2864e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6268e-04,6.5281e-04,1.3447e-04,2.4966e-05,1.5927e-08,1.8331e-27,2.6845e-17,1.1881e-41,1.2815e-44,0.0000e+00,0.0000e+00,0.0000e+00,2.7962e-49,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-46>5.4287e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6269e-04,6.5163e-04,1.3447e-04,2.5240e-05,1.7408e-08,3.4481e-27,6.2547e-17,2.2288e-41,2.4074e-44,0.0000e+00,0.0000e+00,0.0000e+00,5.2957e-49,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-47>3.5565e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.5044e-04,1.3447e-04,2.5517e-05,1.9028e-08,6.4860e-27,1.4573e-16,4.1812e-41,4.5223e-44,0.0000e+00,0.0000e+00,0.0000e+00,1.0029e-48,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-48>2.3300e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6270e-04,6.4925e-04,1.3447e-04,2.5797e-05,2.0798e-08,1.2200e-26,3.3955e-16,7.8437e-41,8.4951e-44,0.0000e+00,0.0000e+00,0.0000e+00,1.8995e-48,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-49>1.5264e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6271e-04,6.4807e-04,1.3447e-04,2.6080e-05,2.2732e-08,2.2949e-26,7.9114e-16,1.4714e-40,1.5958e-43,0.0000e+00,0.0000e+00,0.0000e+00,3.5974e-48,0.0000e+00,0.0000e+00,0.0000e+00
<ATMOSPHERE-LAYER-50>1.0000e-06,1.7470e+02,8.3667e-01,1.6170e-01,6.6272e-04,6.4689e-04,1.3447e-04,2.6366e-05,2.4847e-08,4.3168e-26,1.8433e-15,2.7604e-40,2.9978e-43,0.0000e+00,0.0000e+00,0.0000e+00,6.8132e-48,0.0000e+00,0.0000e+00,0.0000e+00
<SURFACE-ALBEDO>0.429
<SURFACE-EMISSIVITY>0.571
<SURFACE-TEMPERATURE>338.6
<SURFACE-MODEL>LM
<OBJECT-STAR-LONGITUDE>0.00
<OBJECT-STAR-LATITUDE>0.00
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>1.01
<GENERATOR-RANGE2>2.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>70
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>Y
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N


==> ConfigFiles/LUVeX1000HrMercuryConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Mercury
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>6779.80
<OBJECT-GRAVITY>3.933
<OBJECT-GRAVITY-UNIT>rho
<OBJECT-STAR-DISTANCE>1.52000
<OBJECT-STAR-VELOCITY>8.74872
<OBJECT-SOLAR-LONGITUDE>358.4
<OBJECT-SOLAR-LATITUDE>0.03
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5777
<OBJECT-STAR-RADIUS>1.0
<OBJECT-OBS-LONGITUDE>268.40
<OBJECT-OBS-LATITUDE>0.03
<OBJECT-OBS-VELOCITY>35.808
<OBJECT-PERIOD>426.66667
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.822,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.744
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>1.515328e-01
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>38.76,0.00
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.005,1.003,0.998,0.996,0.999,0.998,0.888,0.821,0.758,0.622
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>N
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N
<OBJECT-STAR-LONGITUDE>358.40
<OBJECT-STAR-LATITUDE>0.03
<OBJECT-ORBIT>
<OBJECT-POSITION-ANGLE>13.51
<ATMOSPHERE-STRUCTURE>None
<ATMOSPHERE-DESCRIPTION>Mercury_Basic
<SURFACE-TEMPERATURE>600
<SURFACE-ALBEDO>0.14
<SURFACE-EMISSIVITY>0.90
<SURFACE-MODEL>Lommel-Seeliger
<ATMOSPHERE-PRESSURE>7.0
<ATMOSPHERE-PUNIT>Pa
<ATMOSPHERE-TEMPERATURE>210
<ATMOSPHERE-WEIGHT>43.34
<ATMOSPHERE-NGAS>0
<ATMOSPHERE-GAS>
<ATMOSPHERE-TYPE>
<ATMOSPHERE-ABUN>
<ATMOSPHERE-UNIT>
<ATMOSPHERE-TAU>
<ATMOSPHERE-NMAX>0
<ATMOSPHERE-LMAX>0
<ATMOSPHERE-NAERO>0
<ATMOSPHERE-AEROS>
<ATMOSPHERE-ATYPE>
<ATMOSPHERE-AABUN>
<ATMOSPHERE-AUNIT>
<ATMOSPHERE-ASIZE>
<ATMOSPHERE-ASUNI>
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<SURFACE-PHASEG>
<SURFACE-GAS-RATIO>1.0
<SURFACE-GAS-UNIT>ratio
<SURFACE-NSURF>0
<SURFACE-SURF>
<SURFACE-TYPE>
<SURFACE-ABUN>
<SURFACE-UNIT>
<SURFACE-THICK>


==> ConfigFiles/LUVeX1000HrMercuryNIRConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Mercury
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>6779.80
<OBJECT-GRAVITY>3.933
<OBJECT-GRAVITY-UNIT>rho
<OBJECT-STAR-DISTANCE>1.52000
<OBJECT-STAR-VELOCITY>8.74872
<OBJECT-SOLAR-LONGITUDE>358.4
<OBJECT-SOLAR-LATITUDE>0.03
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5777
<OBJECT-STAR-RADIUS>1.0
<OBJECT-OBS-LONGITUDE>268.40
<OBJECT-OBS-LATITUDE>0.03
<OBJECT-OBS-VELOCITY>35.808
<OBJECT-PERIOD>426.66667
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<OBJECT-POSITION-ANGLE>13.51
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.822,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.744
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>1.515328e-01
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>38.76,0.00
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.005,1.003,0.998,0.996,0.999,0.998,0.888,0.821,0.758,0.622
<ATMOSPHERE-STRUCTURE>None
<ATMOSPHERE-DESCRIPTION>Mercury_Basic
<ATMOSPHERE-PRESSURE>7.0
<ATMOSPHERE-PUNIT>Pa
<ATMOSPHERE-TEMPERATURE>210
<ATMOSPHERE-WEIGHT>43.34
<ATMOSPHERE-NGAS>0
<ATMOSPHERE-NMAX>0
<ATMOSPHERE-LMAX>0
<ATMOSPHERE-NAERO>0
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<SURFACE-TEMPERATURE>600
<SURFACE-ALBEDO>0.14
<SURFACE-EMISSIVITY>0.90
<SURFACE-MODEL>Lommel-Seeliger
<SURFACE-GAS-RATIO>1.0
<SURFACE-GAS-UNIT>ratio
<SURFACE-NSURF>0
<OBJECT-STAR-LONGITUDE>358.40
<OBJECT-STAR-LATITUDE>0.03
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>1.01
<GENERATOR-RANGE2>2.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>70
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>N
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N


==> ConfigFiles/LUVeX1000HrMoonConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Exoplanet
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>3471.94
<OBJECT-GRAVITY>3.344
<OBJECT-GRAVITY-UNIT>rho
<OBJECT-STAR-DISTANCE>0.9837
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>102.9
<OBJECT-SOLAR-LATITUDE>0.0167
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5778
<OBJECT-STAR-RADIUS>1.00
<OBJECT-OBS-LONGITUDE>12.90
<OBJECT-OBS-LATITUDE>0.02
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>0.0
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.822,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.744
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>9.790356e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>0.00,0.00
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.005,1.003,0.998,0.996,0.999,0.998,0.888,0.821,0.758,0.622
<ATMOSPHERE-DESCRIPTION>Earth, O2 = 1E0 PAL
<ATMOSPHERE-STRUCTURE>None
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1013
<ATMOSPHERE-PUNIT>mbar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>H2O,CO2,O3,N2O,CO,CH4,O2,N2
<ATMOSPHERE-TYPE>HIT[1],HIT[2],HIT[3],HIT[4],HIT[5],HIT[6],None,HIT[22]
<ATMOSPHERE-ABUN>1,1,1,1,1,1,1,1
<ATMOSPHERE-UNIT>scl,scl,scl,scl,scl,scl,scl,scl
<ATMOSPHERE-LAYERS-MOLECULES>H2O,CO2,O3,N2O,CO,CH4,O2,NO,SO2,NO2,NH3,HNO3,OH,HF,HCl,HBr,HI,ClO,OCS,H2CO,HOCl,N2,HCN,CH3Cl,H2O2,C2H2,C2H6,PH3
<ATMOSPHERE-LAYERS>60
<ATMOSPHERE-LAYER-1>1.013E+00,2.882E+02,7.745E-03,3.795E-04,2.660E-08,3.200E-07,1.500E-07,1.700E-06,2.090E-01,3.000E-10,3.000E-10,2.300E-11,5.000E-10,5.000E-11,4.400E-14,1.000E-14,1.000E-09,1.700E-12,3.000E-12,1.000E-14,6.000E-10,2.400E-09,7.700E-12,7.810E-01,1.700E-10,7.000E-10,2.000E-10,3.000E-10,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-2>8.988E-01,2.817E+02,6.071E-03,3.795E-04,2.931E-08,3.200E-07,1.450E-07,1.700E-06,2.090E-01,3.000E-10,2.740E-10,2.300E-11,5.000E-10,5.960E-11,4.400E-14,1.000E-14,7.490E-10,1.700E-12,3.000E-12,1.000E-14,5.900E-10,1.070E-09,1.060E-11,7.810E-01,1.650E-10,6.700E-10,1.950E-10,1.720E-10,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-3>7.950E-01,2.752E+02,4.631E-03,3.795E-04,3.237E-08,3.200E-07,1.399E-07,1.700E-06,2.090E-01,3.000E-10,2.360E-10,2.300E-11,4.630E-10,6.930E-11,4.400E-14,1.230E-14,5.610E-10,1.700E-12,3.000E-12,1.000E-14,5.800E-10,4.040E-10,1.220E-11,7.810E-01,1.630E-10,6.430E-10,1.920E-10,9.570E-11,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-4>7.012E-01,2.687E+02,3.182E-03,3.795E-04,3.318E-08,3.200E-07,1.349E-07,1.700E-06,2.090E-01,3.000E-10,1.900E-10,2.300E-11,3.800E-10,7.910E-11,4.400E-14,1.970E-14,4.220E-10,1.700E-12,3.000E-12,1.000E-14,5.700E-10,2.270E-10,1.140E-11,7.810E-01,1.610E-10,6.220E-10,1.890E-10,6.740E-11,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-5>6.166E-01,2.622E+02,2.158E-03,3.795E-04,3.387E-08,3.200E-07,1.312E-07,1.700E-06,2.090E-01,3.000E-10,1.460E-10,2.300E-11,2.880E-10,8.870E-11,4.400E-14,3.180E-14,3.190E-10,1.700E-12,3.000E-12,1.000E-14,5.620E-10,1.400E-10,9.800E-12,7.810E-01,1.600E-10,6.070E-10,1.840E-10,5.070E-11,1.980E-09,1.000E-20
<ATMOSPHERE-LAYER-6>5.405E-01,2.557E+02,1.397E-03,3.795E-04,3.768E-08,3.200E-07,1.303E-07,1.700E-06,2.090E-01,3.000E-10,1.180E-10,2.300E-11,2.040E-10,9.750E-11,4.400E-14,5.630E-14,2.390E-10,1.700E-12,3.000E-12,1.000E-14,5.550E-10,1.000E-10,8.010E-12,7.810E-01,1.600E-10,6.020E-10,1.770E-10,3.990E-11,1.950E-09,1.000E-20
<ATMOSPHERE-LAYER-7>4.722E-01,2.492E+02,9.254E-04,3.795E-04,4.112E-08,3.200E-07,1.288E-07,1.700E-06,2.090E-01,3.000E-10,9.710E-11,2.300E-11,1.460E-10,1.110E-10,4.400E-14,9.180E-14,1.790E-10,1.700E-12,3.000E-12,1.000E-14,5.480E-10,7.440E-11,6.420E-12,7.810E-01,1.600E-10,6.000E-10,1.660E-10,3.190E-11,1.900E-09,1.000E-20
<ATMOSPHERE-LAYER-8>4.111E-01,2.427E+02,5.720E-04,3.795E-04,5.009E-08,3.200E-07,1.247E-07,1.699E-06,2.090E-01,3.000E-10,8.300E-11,2.300E-11,9.880E-11,1.260E-10,4.410E-14,1.530E-13,1.320E-10,1.700E-12,3.000E-12,1.000E-14,5.400E-10,6.040E-11,5.420E-12,7.810E-01,1.600E-10,6.000E-10,1.490E-10,2.800E-11,1.850E-09,1.000E-20
<ATMOSPHERE-LAYER-9>3.565E-01,2.362E+02,3.667E-04,3.795E-04,5.966E-08,3.200E-07,1.185E-07,1.697E-06,2.090E-01,3.000E-10,7.210E-11,2.300E-11,6.480E-11,1.390E-10,4.450E-14,2.410E-13,9.960E-11,1.700E-12,3.000E-12,1.010E-14,5.320E-10,5.010E-11,4.700E-12,7.810E-01,1.600E-10,5.980E-10,1.230E-10,2.550E-11,1.790E-09,1.000E-20
<ATMOSPHERE-LAYER-10>3.080E-01,2.297E+02,1.583E-04,3.795E-04,9.168E-08,3.195E-07,1.094E-07,1.693E-06,2.090E-01,3.000E-10,6.560E-11,2.320E-11,3.770E-11,1.530E-10,4.560E-14,4.040E-13,7.480E-11,1.700E-12,3.000E-12,1.050E-14,5.250E-10,4.220E-11,4.410E-12,7.810E-01,1.600E-10,5.940E-10,9.090E-11,2.400E-11,1.720E-09,1.000E-20
<ATMOSPHERE-LAYER-11>2.650E-01,2.233E+02,6.996E-05,3.795E-04,1.313E-07,3.179E-07,9.962E-08,1.685E-06,2.090E-01,3.000E-10,6.080E-11,2.380E-11,2.030E-11,1.740E-10,4.680E-14,6.570E-13,5.680E-11,1.700E-12,3.000E-12,1.210E-14,5.180E-10,3.630E-11,4.340E-12,7.810E-01,1.600E-10,5.880E-10,5.790E-11,2.270E-11,1.580E-09,1.000E-20
<ATMOSPHERE-LAYER-12>2.270E-01,2.168E+02,3.613E-05,3.795E-04,2.149E-07,3.140E-07,8.964E-08,1.675E-06,2.090E-01,3.000E-10,5.790E-11,2.620E-11,1.090E-11,2.020E-10,4.800E-14,1.200E-12,4.590E-11,1.700E-12,3.000E-12,1.870E-14,5.090E-10,3.430E-11,4.650E-12,7.810E-01,1.600E-10,5.790E-10,3.430E-11,2.080E-11,1.300E-09,1.000E-20
<ATMOSPHERE-LAYER-13>1.940E-01,2.167E+02,1.906E-05,3.795E-04,3.095E-07,3.095E-07,7.814E-08,1.662E-06,2.090E-01,3.000E-10,5.600E-11,3.150E-11,6.300E-12,2.410E-10,4.940E-14,1.960E-12,4.360E-11,1.700E-12,3.000E-12,3.180E-14,4.980E-10,3.390E-11,5.010E-12,7.810E-01,1.600E-10,5.660E-10,1.950E-11,1.760E-11,9.860E-10,1.000E-20
<ATMOSPHERE-LAYER-14>1.658E-01,2.167E+02,1.085E-05,3.795E-04,3.846E-07,3.048E-07,6.374E-08,1.645E-06,2.090E-01,2.990E-10,5.590E-11,4.450E-11,3.120E-12,2.760E-10,5.190E-14,3.120E-12,6.510E-11,1.700E-12,3.000E-12,5.610E-14,4.820E-10,3.500E-11,5.220E-12,7.810E-01,1.590E-10,5.480E-10,1.080E-11,1.230E-11,7.220E-10,1.000E-20
<ATMOSPHERE-LAYER-15>1.417E-01,2.167E+02,5.927E-06,3.795E-04,5.030E-07,2.999E-07,5.025E-08,1.626E-06,2.090E-01,2.950E-10,5.640E-11,7.480E-11,1.110E-12,3.330E-10,5.650E-14,4.620E-12,1.010E-10,1.700E-12,3.000E-12,9.990E-14,4.600E-10,3.620E-11,5.600E-12,7.810E-01,1.570E-10,5.280E-10,6.590E-12,7.320E-12,4.960E-10,1.000E-20
<ATMOSPHERE-LAYER-16>1.211E-01,2.167E+02,5.000E-06,3.795E-04,6.505E-07,2.944E-07,3.941E-08,1.605E-06,2.090E-01,2.830E-10,5.750E-11,1.710E-10,4.470E-13,4.520E-10,6.750E-14,7.090E-12,1.630E-10,1.700E-12,3.000E-12,1.780E-13,4.260E-10,3.620E-11,6.860E-12,7.810E-01,1.550E-10,5.030E-10,4.200E-12,4.520E-12,3.350E-10,1.000E-20
<ATMOSPHERE-LAYER-17>1.035E-01,2.167E+02,3.950E-06,3.795E-04,8.701E-07,2.877E-07,3.069E-08,1.582E-06,2.090E-01,2.680E-10,5.750E-11,3.190E-10,2.110E-13,7.370E-10,8.250E-14,1.050E-11,2.370E-10,1.700E-12,3.000E-12,3.160E-13,3.880E-10,3.580E-11,8.770E-12,7.810E-01,1.520E-10,4.770E-10,2.940E-12,2.590E-12,2.140E-10,1.000E-20
<ATMOSPHERE-LAYER-18>8.850E-02,2.167E+02,3.850E-06,3.795E-04,1.187E-06,2.783E-07,2.489E-08,1.553E-06,2.090E-01,2.520E-10,5.370E-11,5.190E-10,1.100E-13,1.310E-09,1.040E-13,1.690E-11,3.130E-10,1.700E-12,3.000E-12,5.650E-13,3.480E-10,3.500E-11,1.200E-11,7.810E-01,1.490E-10,4.490E-10,2.300E-12,1.550E-12,1.490E-10,1.000E-20
<ATMOSPHERE-LAYER-19>7.565E-02,2.167E+02,3.825E-06,3.795E-04,1.587E-06,2.671E-07,1.966E-08,1.521E-06,2.090E-01,2.400E-10,4.780E-11,7.710E-10,6.700E-14,2.110E-09,1.300E-13,2.570E-11,3.850E-10,1.700E-12,3.000E-12,1.040E-12,3.090E-10,3.420E-11,1.630E-11,7.810E-01,1.450E-10,4.210E-10,2.240E-12,8.630E-13,1.050E-10,1.000E-20
<ATMOSPHERE-LAYER-20>6.467E-02,2.167E+02,3.850E-06,3.795E-04,2.030E-06,2.527E-07,1.549E-08,1.480E-06,2.090E-01,2.440E-10,3.970E-11,1.060E-09,3.970E-14,3.170E-09,1.640E-13,4.020E-11,4.420E-10,1.700E-12,3.000E-12,2.040E-12,2.740E-10,3.390E-11,2.260E-11,7.810E-01,1.410E-10,3.950E-10,2.680E-12,5.300E-13,7.960E-11,1.000E-20
<ATMOSPHERE-LAYER-21>5.529E-02,2.167E+02,3.900E-06,3.795E-04,2.579E-06,2.365E-07,1.331E-08,1.424E-06,2.090E-01,2.550E-10,3.190E-11,1.390E-09,2.410E-14,4.200E-09,2.160E-13,5.770E-11,4.890E-10,1.700E-12,3.000E-12,4.640E-12,2.410E-10,3.430E-11,3.070E-11,7.810E-01,1.370E-10,3.690E-10,3.680E-12,3.100E-13,6.010E-11,1.000E-20
<ATMOSPHERE-LAYER-22>4.729E-02,2.176E+02,3.975E-06,3.795E-04,3.028E-06,2.194E-07,1.232E-08,1.355E-06,2.090E-01,2.770E-10,2.670E-11,1.760E-09,1.920E-14,4.940E-09,3.400E-13,7.770E-11,5.220E-10,1.700E-12,3.000E-12,8.150E-12,2.140E-10,3.680E-11,4.290E-11,7.810E-01,1.340E-10,3.430E-10,5.620E-12,1.890E-13,4.570E-11,1.000E-20
<ATMOSPHERE-LAYER-23>4.047E-02,2.186E+02,4.065E-06,3.795E-04,3.647E-06,2.051E-07,1.232E-08,1.272E-06,2.090E-01,3.070E-10,2.280E-11,2.160E-09,1.720E-14,5.460E-09,5.090E-13,9.900E-11,5.490E-10,1.700E-12,3.000E-12,1.070E-11,1.880E-10,4.030E-11,5.760E-11,7.810E-01,1.300E-10,3.170E-10,1.030E-11,1.040E-13,3.400E-11,1.000E-20
<ATMOSPHERE-LAYER-24>3.467E-02,2.196E+02,4.200E-06,3.795E-04,4.168E-06,1.967E-07,1.307E-08,1.191E-06,2.090E-01,3.600E-10,2.070E-11,2.580E-09,1.590E-14,5.740E-09,7.590E-13,1.230E-10,5.750E-10,1.700E-12,3.000E-12,1.520E-11,1.640E-10,4.500E-11,7.650E-11,7.810E-01,1.250E-10,2.860E-10,1.970E-11,5.750E-14,2.600E-11,1.000E-20
<ATMOSPHERE-LAYER-25>2.972E-02,2.206E+02,4.300E-06,3.795E-04,4.627E-06,1.875E-07,1.400E-08,1.118E-06,2.090E-01,4.510E-10,1.900E-11,3.060E-09,1.440E-14,5.840E-09,1.160E-12,1.500E-10,6.040E-10,1.700E-12,3.000E-12,2.240E-11,1.370E-10,5.060E-11,9.920E-11,7.810E-01,1.190E-10,2.480E-10,3.700E-11,2.230E-14,1.890E-11,1.000E-20
<ATMOSPHERE-LAYER-26>2.549E-02,2.216E+02,4.425E-06,3.795E-04,5.118E-06,1.756E-07,1.498E-08,1.055E-06,2.090E-01,6.850E-10,1.750E-11,3.740E-09,1.230E-14,5.610E-09,2.180E-12,1.820E-10,6.510E-10,1.710E-12,3.000E-12,3.970E-11,1.080E-10,5.820E-11,1.310E-10,7.810E-01,1.130E-10,1.910E-10,6.200E-11,8.510E-15,1.220E-11,1.000E-20
<ATMOSPHERE-LAYER-27>1.743E-02,2.240E+02,4.575E-06,3.795E-04,5.803E-06,1.588E-07,1.598E-08,9.870E-07,2.090E-01,1.280E-09,1.540E-11,4.810E-09,9.370E-15,4.820E-09,5.000E-12,2.300E-10,7.510E-10,1.760E-12,3.000E-12,8.480E-11,6.700E-11,7.210E-11,1.840E-10,7.810E-01,1.050E-10,1.100E-10,1.030E-10,4.090E-15,5.740E-12,1.000E-20
<ATMOSPHERE-LAYER-28>1.197E-02,2.265E+02,4.725E-06,3.795E-04,6.553E-06,1.416E-07,1.710E-08,9.136E-07,2.090E-01,2.450E-09,1.340E-11,6.160E-09,6.350E-15,3.740E-09,1.170E-11,2.830E-10,9.880E-10,1.900E-12,3.000E-12,1.850E-10,2.960E-11,8.730E-11,2.450E-10,7.810E-01,9.730E-11,4.720E-11,1.360E-10,2.520E-15,2.140E-12,1.000E-20
<ATMOSPHERE-LAYER-29>8.258E-03,2.296E+02,4.825E-06,3.795E-04,7.373E-06,1.165E-07,1.850E-08,8.300E-07,2.090E-01,4.530E-09,1.210E-11,7.210E-09,3.680E-15,2.590E-09,3.400E-11,3.200E-10,1.280E-09,2.260E-12,3.000E-12,3.570E-10,1.210E-11,1.010E-10,2.960E-10,7.810E-01,9.040E-11,1.790E-11,1.360E-10,1.860E-15,8.490E-13,1.000E-20
<ATMOSPHERE-LAYER-30>5.746E-03,2.365E+02,4.900E-06,3.795E-04,7.837E-06,9.275E-08,2.009E-08,7.460E-07,2.090E-01,7.140E-09,1.160E-11,7.280E-09,1.820E-15,1.640E-09,8.350E-11,3.480E-10,1.570E-09,2.820E-12,3.000E-12,5.080E-10,4.310E-12,1.110E-10,3.210E-10,7.810E-01,8.460E-11,7.350E-12,1.130E-10,1.520E-15,3.420E-13,1.000E-20
<ATMOSPHERE-LAYER-31>4.041E-03,2.434E+02,4.950E-06,3.795E-04,7.800E-06,6.693E-08,2.220E-08,6.618E-07,2.090E-01,9.340E-09,1.210E-11,6.260E-09,9.260E-16,9.680E-10,1.700E-10,3.720E-10,1.690E-09,3.690E-12,3.000E-12,6.070E-10,1.600E-12,1.130E-10,3.040E-10,7.810E-01,8.020E-11,3.030E-12,8.510E-11,1.320E-15,1.340E-13,1.000E-20
<ATMOSPHERE-LAYER-32>2.871E-03,2.504E+02,5.025E-06,3.795E-04,7.300E-06,4.513E-08,2.497E-08,5.638E-07,2.090E-01,1.120E-08,1.360E-11,4.030E-09,2.940E-16,5.330E-10,2.850E-10,3.950E-10,1.740E-09,4.910E-12,3.000E-12,5.950E-10,6.710E-13,1.030E-10,2.480E-10,7.810E-01,7.630E-11,1.320E-12,6.370E-11,1.180E-15,5.390E-14,1.000E-20
<ATMOSPHERE-LAYER-33>2.060E-03,2.573E+02,5.150E-06,3.795E-04,6.200E-06,2.751E-08,2.824E-08,4.614E-07,2.090E-01,1.190E-08,1.650E-11,2.170E-09,8.720E-17,2.520E-10,4.060E-10,4.100E-10,1.760E-09,6.130E-12,3.000E-12,4.330E-10,4.350E-13,7.950E-11,1.640E-10,7.810E-01,7.300E-11,8.690E-13,5.170E-11,1.080E-15,2.250E-14,1.000E-20
<ATMOSPHERE-LAYER-34>1.491E-03,2.642E+02,5.225E-06,3.795E-04,5.250E-06,1.591E-08,3.241E-08,3.631E-07,2.090E-01,1.170E-08,2.100E-11,1.150E-09,2.980E-17,1.210E-10,5.110E-10,4.210E-10,1.790E-09,6.850E-12,3.000E-12,2.510E-10,3.340E-13,4.820E-11,9.740E-11,7.810E-01,7.000E-11,6.680E-13,4.440E-11,9.970E-16,1.040E-14,1.000E-20
<ATMOSPHERE-LAYER-35>1.090E-03,2.706E+02,5.250E-06,3.795E-04,4.100E-06,9.378E-09,3.717E-08,2.773E-07,2.090E-01,1.100E-08,2.770E-11,6.660E-10,1.300E-17,7.700E-11,5.790E-10,4.240E-10,1.800E-09,7.080E-12,3.000E-12,1.560E-10,2.800E-13,1.630E-11,4.920E-11,7.810E-01,6.700E-11,5.600E-13,3.800E-11,9.340E-16,6.570E-15,1.000E-20
<ATMOSPHERE-LAYER-36>7.978E-04,2.707E+02,5.225E-06,3.795E-04,3.100E-06,4.752E-09,4.597E-08,2.100E-07,2.090E-01,1.030E-08,3.560E-11,4.430E-10,7.130E-18,5.550E-11,6.750E-10,4.250E-10,1.800E-09,7.140E-12,3.000E-12,1.040E-10,2.470E-13,5.100E-12,2.530E-11,7.810E-01,6.430E-11,4.940E-13,3.480E-11,8.830E-16,4.740E-15,1.000E-20
<ATMOSPHERE-LAYER-37>4.250E-04,2.608E+02,5.100E-06,3.795E-04,1.800E-06,3.000E-09,6.639E-08,1.650E-07,2.090E-01,1.010E-08,4.590E-11,3.390E-10,4.800E-18,4.450E-11,9.530E-10,4.250E-10,1.800E-09,7.150E-12,3.000E-12,7.690E-11,2.280E-13,2.000E-12,1.500E-11,7.810E-01,6.210E-11,4.560E-13,3.620E-11,8.430E-16,3.790E-15,1.000E-20
<ATMOSPHERE-LAYER-38>2.190E-04,2.470E+02,4.750E-06,3.795E-04,1.100E-06,2.065E-09,1.073E-07,1.500E-07,2.090E-01,1.010E-08,5.150E-11,2.850E-10,3.660E-18,3.840E-11,1.760E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,6.300E-11,2.160E-13,1.050E-12,1.050E-11,7.810E-01,6.020E-11,4.320E-13,5.250E-11,8.100E-16,3.280E-15,1.000E-20
<ATMOSPHERE-LAYER-39>1.090E-04,2.333E+02,4.200E-06,3.795E-04,7.000E-07,1.507E-09,1.862E-07,1.500E-07,2.090E-01,1.030E-08,5.110E-11,2.530E-10,3.000E-18,3.490E-11,3.740E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,5.520E-11,2.080E-13,6.860E-13,8.340E-12,7.810E-01,5.880E-11,4.170E-13,1.260E-10,7.830E-16,2.980E-15,1.000E-20
<ATMOSPHERE-LAYER-40>5.220E-05,2.196E+02,3.500E-06,3.795E-04,3.000E-07,1.149E-09,3.059E-07,1.500E-07,2.090E-01,1.150E-08,4.320E-11,2.310E-10,2.570E-18,3.270E-11,7.190E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,5.040E-11,2.030E-13,5.140E-13,7.110E-12,7.810E-01,5.750E-11,4.050E-13,3.770E-10,7.600E-16,2.790E-15,1.000E-20
<ATMOSPHERE-LAYER-41>2.400E-05,2.084E+02,2.825E-06,3.795E-04,2.500E-07,8.890E-10,6.375E-07,1.500E-07,2.090E-01,1.610E-08,2.830E-11,2.150E-10,2.270E-18,3.120E-11,1.120E-08,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.720E-11,1.980E-13,4.160E-13,6.330E-12,7.810E-01,5.620E-11,3.960E-13,1.120E-09,7.400E-16,2.660E-15,1.000E-20
<ATMOSPHERE-LAYER-42>1.050E-05,1.986E+02,2.050E-06,3.772E-04,3.000E-07,7.056E-10,1.497E-06,1.500E-07,2.090E-01,2.680E-08,1.330E-11,2.020E-10,2.040E-18,3.010E-11,1.130E-08,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.490E-11,1.950E-13,3.530E-13,5.780E-12,7.810E-01,5.500E-11,3.890E-13,2.000E-09,7.230E-16,2.560E-15,1.000E-20
<ATMOSPHERE-LAYER-43>4.460E-06,1.889E+02,1.330E-06,3.680E-04,5.000E-07,5.716E-10,3.239E-06,1.500E-07,2.000E-01,7.010E-08,5.560E-12,1.920E-10,1.850E-18,2.920E-11,6.100E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.300E-11,1.920E-13,3.090E-13,5.370E-12,7.810E-01,5.370E-11,3.830E-13,1.680E-09,7.070E-16,2.490E-15,1.000E-20
<ATMOSPHERE-LAYER-44>1.840E-06,1.869E+02,8.500E-07,3.565E-04,7.000E-07,4.708E-10,5.843E-06,1.400E-07,1.900E-01,2.130E-07,2.240E-12,1.830E-10,1.710E-18,2.840E-11,1.510E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.160E-11,1.890E-13,2.760E-13,5.050E-12,7.800E-01,5.250E-11,3.780E-13,4.310E-10,6.940E-16,2.430E-15,1.000E-20
<ATMOSPHERE-LAYER-45>7.600E-07,1.884E+02,5.400E-07,3.105E-04,7.000E-07,3.932E-10,1.013E-05,1.300E-07,1.800E-01,7.120E-07,8.960E-13,1.760E-10,1.590E-18,2.780E-11,2.420E-10,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.030E-11,1.870E-13,2.500E-13,4.780E-12,7.790E-01,5.120E-11,3.730E-13,4.980E-11,6.810E-16,2.370E-15,1.000E-20
<ATMOSPHERE-LAYER-46>3.200E-07,1.951E+02,4.000E-07,2.243E-04,4.000E-07,3.323E-10,1.692E-05,1.200E-07,1.600E-01,2.080E-06,3.580E-13,1.700E-10,1.480E-18,2.730E-11,4.470E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.930E-11,1.850E-13,2.300E-13,4.560E-12,7.770E-01,5.000E-11,3.690E-13,6.760E-12,6.700E-16,2.330E-15,1.000E-20
<ATMOSPHERE-LAYER-47>1.450E-07,2.088E+02,3.400E-07,1.265E-04,2.000E-07,2.837E-10,2.467E-05,1.100E-07,1.400E-01,4.500E-06,1.430E-13,1.640E-10,1.400E-18,2.680E-11,1.770E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.830E-11,1.830E-13,2.130E-13,4.370E-12,7.740E-01,4.870E-11,3.660E-13,8.380E-13,6.590E-16,2.290E-15,1.000E-20
<ATMOSPHERE-LAYER-48>7.100E-08,2.400E+02,2.800E-07,6.900E-05,5.000E-08,2.443E-10,3.356E-05,9.500E-08,1.200E-01,7.980E-06,5.730E-14,1.590E-10,1.320E-18,2.640E-11,1.190E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.750E-11,1.810E-13,1.980E-13,4.210E-12,7.700E-01,4.750E-11,3.620E-13,9.560E-14,6.490E-16,2.250E-15,1.000E-20
<ATMOSPHERE-LAYER-49>4.010E-08,3.000E+02,2.400E-07,4.600E-05,5.000E-09,2.120E-10,4.148E-05,6.000E-08,9.400E-02,1.000E-05,2.290E-14,1.550E-10,1.250E-18,2.600E-11,1.350E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.680E-11,1.800E-13,1.860E-13,4.060E-12,7.650E-01,4.620E-11,3.590E-13,1.000E-14,6.400E-16,2.220E-15,1.000E-20
<ATMOSPHERE-LAYER-50>2.540E-08,3.600E+02,2.000E-07,4.025E-05,5.000E-10,1.851E-10,5.000E-05,3.000E-08,7.250E-02,1.000E-05,9.170E-15,1.510E-10,1.190E-18,2.570E-11,2.200E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.610E-11,1.780E-13,1.750E-13,3.930E-12,7.600E-01,4.500E-11,3.560E-13,1.000E-15,6.320E-16,2.190E-15,1.000E-20
<ATMOSPHERE-LAYER-51>6.023E-09,6.100E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.932E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,7.272E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-52>2.614E-09,7.590E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.114E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.664E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-53>1.337E-09,8.530E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,3.134E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.029E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-54>7.427E-10,9.110E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.451E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.353E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-55>4.386E-10,9.490E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.918E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.678E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-56>2.681E-10,9.730E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.500E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.049E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-57>1.693E-10,9.880E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.166E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,3.458E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-58>1.097E-10,9.980E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,8.990E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.914E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-59>7.234E-11,1.000E+03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.895E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.435E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-60>4.900E-11,1.010E+03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.251E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.022E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-TEMPERATURE>210
<ATMOSPHERE-TAU>0.07,0.07,0.07,0.07,0.07,0.07,0.07,0.07
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>2
<ATMOSPHERE-NAERO>0
<ATMOSPHERE-CONTINUUM>Rayleigh,Raman,Refraction,CIA_all,UV_all
<SURFACE-TEMPERATURE>130
<SURFACE-ALBEDO>0.136
<SURFACE-EMISSIVITY>0.864
<SURFACE-GAS-RATIO>1.0
<SURFACE-GAS-UNIT>ratio
<SURFACE-NSURF>0
<SURFACE-MODEL>Lommel-Seeliger
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>N
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N
<OBJECT-STAR-LONGITUDE>102.90
<OBJECT-STAR-LATITUDE>0.02
<OBJECT-ORBIT>
<ATMOSPHERE-AEROS>
<ATMOSPHERE-ATYPE>
<ATMOSPHERE-AABUN>
<ATMOSPHERE-AUNIT>
<ATMOSPHERE-ASIZE>
<ATMOSPHERE-ASUNI>
<SURFACE-PHASEG>
<SURFACE-SURF>
<SURFACE-TYPE>
<SURFACE-ABUN>
<SURFACE-UNIT>
<SURFACE-THICK>


==> ConfigFiles/LUVeX1000HrMoonNIRConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Exoplanet
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>3471.94
<OBJECT-GRAVITY>3.344
<OBJECT-GRAVITY-UNIT>rho
<OBJECT-STAR-DISTANCE>0.9837
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>102.9
<OBJECT-SOLAR-LATITUDE>0.0167
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5778
<OBJECT-STAR-RADIUS>1.00
<OBJECT-OBS-LONGITUDE>12.90
<OBJECT-OBS-LATITUDE>0.02
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>0.0
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.822,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.744
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>9.790356e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>0.00,0.00
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.005,1.003,0.998,0.996,0.999,0.998,0.888,0.821,0.758,0.622
<ATMOSPHERE-DESCRIPTION>Earth, O2 = 1E0 PAL
<ATMOSPHERE-STRUCTURE>None
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1013
<ATMOSPHERE-PUNIT>mbar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>H2O,CO2,O3,N2O,CO,CH4,O2,N2
<ATMOSPHERE-TYPE>HIT[1],HIT[2],HIT[3],HIT[4],HIT[5],HIT[6],None,HIT[22]
<ATMOSPHERE-ABUN>1,1,1,1,1,1,1,1
<ATMOSPHERE-UNIT>scl,scl,scl,scl,scl,scl,scl,scl
<ATMOSPHERE-LAYERS-MOLECULES>H2O,CO2,O3,N2O,CO,CH4,O2,NO,SO2,NO2,NH3,HNO3,OH,HF,HCl,HBr,HI,ClO,OCS,H2CO,HOCl,N2,HCN,CH3Cl,H2O2,C2H2,C2H6,PH3
<ATMOSPHERE-LAYERS>60
<ATMOSPHERE-LAYER-1>1.013E+00,2.882E+02,7.745E-03,3.795E-04,2.660E-08,3.200E-07,1.500E-07,1.700E-06,2.090E-01,3.000E-10,3.000E-10,2.300E-11,5.000E-10,5.000E-11,4.400E-14,1.000E-14,1.000E-09,1.700E-12,3.000E-12,1.000E-14,6.000E-10,2.400E-09,7.700E-12,7.810E-01,1.700E-10,7.000E-10,2.000E-10,3.000E-10,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-2>8.988E-01,2.817E+02,6.071E-03,3.795E-04,2.931E-08,3.200E-07,1.450E-07,1.700E-06,2.090E-01,3.000E-10,2.740E-10,2.300E-11,5.000E-10,5.960E-11,4.400E-14,1.000E-14,7.490E-10,1.700E-12,3.000E-12,1.000E-14,5.900E-10,1.070E-09,1.060E-11,7.810E-01,1.650E-10,6.700E-10,1.950E-10,1.720E-10,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-3>7.950E-01,2.752E+02,4.631E-03,3.795E-04,3.237E-08,3.200E-07,1.399E-07,1.700E-06,2.090E-01,3.000E-10,2.360E-10,2.300E-11,4.630E-10,6.930E-11,4.400E-14,1.230E-14,5.610E-10,1.700E-12,3.000E-12,1.000E-14,5.800E-10,4.040E-10,1.220E-11,7.810E-01,1.630E-10,6.430E-10,1.920E-10,9.570E-11,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-4>7.012E-01,2.687E+02,3.182E-03,3.795E-04,3.318E-08,3.200E-07,1.349E-07,1.700E-06,2.090E-01,3.000E-10,1.900E-10,2.300E-11,3.800E-10,7.910E-11,4.400E-14,1.970E-14,4.220E-10,1.700E-12,3.000E-12,1.000E-14,5.700E-10,2.270E-10,1.140E-11,7.810E-01,1.610E-10,6.220E-10,1.890E-10,6.740E-11,2.000E-09,1.000E-20
<ATMOSPHERE-LAYER-5>6.166E-01,2.622E+02,2.158E-03,3.795E-04,3.387E-08,3.200E-07,1.312E-07,1.700E-06,2.090E-01,3.000E-10,1.460E-10,2.300E-11,2.880E-10,8.870E-11,4.400E-14,3.180E-14,3.190E-10,1.700E-12,3.000E-12,1.000E-14,5.620E-10,1.400E-10,9.800E-12,7.810E-01,1.600E-10,6.070E-10,1.840E-10,5.070E-11,1.980E-09,1.000E-20
<ATMOSPHERE-LAYER-6>5.405E-01,2.557E+02,1.397E-03,3.795E-04,3.768E-08,3.200E-07,1.303E-07,1.700E-06,2.090E-01,3.000E-10,1.180E-10,2.300E-11,2.040E-10,9.750E-11,4.400E-14,5.630E-14,2.390E-10,1.700E-12,3.000E-12,1.000E-14,5.550E-10,1.000E-10,8.010E-12,7.810E-01,1.600E-10,6.020E-10,1.770E-10,3.990E-11,1.950E-09,1.000E-20
<ATMOSPHERE-LAYER-7>4.722E-01,2.492E+02,9.254E-04,3.795E-04,4.112E-08,3.200E-07,1.288E-07,1.700E-06,2.090E-01,3.000E-10,9.710E-11,2.300E-11,1.460E-10,1.110E-10,4.400E-14,9.180E-14,1.790E-10,1.700E-12,3.000E-12,1.000E-14,5.480E-10,7.440E-11,6.420E-12,7.810E-01,1.600E-10,6.000E-10,1.660E-10,3.190E-11,1.900E-09,1.000E-20
<ATMOSPHERE-LAYER-8>4.111E-01,2.427E+02,5.720E-04,3.795E-04,5.009E-08,3.200E-07,1.247E-07,1.699E-06,2.090E-01,3.000E-10,8.300E-11,2.300E-11,9.880E-11,1.260E-10,4.410E-14,1.530E-13,1.320E-10,1.700E-12,3.000E-12,1.000E-14,5.400E-10,6.040E-11,5.420E-12,7.810E-01,1.600E-10,6.000E-10,1.490E-10,2.800E-11,1.850E-09,1.000E-20
<ATMOSPHERE-LAYER-9>3.565E-01,2.362E+02,3.667E-04,3.795E-04,5.966E-08,3.200E-07,1.185E-07,1.697E-06,2.090E-01,3.000E-10,7.210E-11,2.300E-11,6.480E-11,1.390E-10,4.450E-14,2.410E-13,9.960E-11,1.700E-12,3.000E-12,1.010E-14,5.320E-10,5.010E-11,4.700E-12,7.810E-01,1.600E-10,5.980E-10,1.230E-10,2.550E-11,1.790E-09,1.000E-20
<ATMOSPHERE-LAYER-10>3.080E-01,2.297E+02,1.583E-04,3.795E-04,9.168E-08,3.195E-07,1.094E-07,1.693E-06,2.090E-01,3.000E-10,6.560E-11,2.320E-11,3.770E-11,1.530E-10,4.560E-14,4.040E-13,7.480E-11,1.700E-12,3.000E-12,1.050E-14,5.250E-10,4.220E-11,4.410E-12,7.810E-01,1.600E-10,5.940E-10,9.090E-11,2.400E-11,1.720E-09,1.000E-20
<ATMOSPHERE-LAYER-11>2.650E-01,2.233E+02,6.996E-05,3.795E-04,1.313E-07,3.179E-07,9.962E-08,1.685E-06,2.090E-01,3.000E-10,6.080E-11,2.380E-11,2.030E-11,1.740E-10,4.680E-14,6.570E-13,5.680E-11,1.700E-12,3.000E-12,1.210E-14,5.180E-10,3.630E-11,4.340E-12,7.810E-01,1.600E-10,5.880E-10,5.790E-11,2.270E-11,1.580E-09,1.000E-20
<ATMOSPHERE-LAYER-12>2.270E-01,2.168E+02,3.613E-05,3.795E-04,2.149E-07,3.140E-07,8.964E-08,1.675E-06,2.090E-01,3.000E-10,5.790E-11,2.620E-11,1.090E-11,2.020E-10,4.800E-14,1.200E-12,4.590E-11,1.700E-12,3.000E-12,1.870E-14,5.090E-10,3.430E-11,4.650E-12,7.810E-01,1.600E-10,5.790E-10,3.430E-11,2.080E-11,1.300E-09,1.000E-20
<ATMOSPHERE-LAYER-13>1.940E-01,2.167E+02,1.906E-05,3.795E-04,3.095E-07,3.095E-07,7.814E-08,1.662E-06,2.090E-01,3.000E-10,5.600E-11,3.150E-11,6.300E-12,2.410E-10,4.940E-14,1.960E-12,4.360E-11,1.700E-12,3.000E-12,3.180E-14,4.980E-10,3.390E-11,5.010E-12,7.810E-01,1.600E-10,5.660E-10,1.950E-11,1.760E-11,9.860E-10,1.000E-20
<ATMOSPHERE-LAYER-14>1.658E-01,2.167E+02,1.085E-05,3.795E-04,3.846E-07,3.048E-07,6.374E-08,1.645E-06,2.090E-01,2.990E-10,5.590E-11,4.450E-11,3.120E-12,2.760E-10,5.190E-14,3.120E-12,6.510E-11,1.700E-12,3.000E-12,5.610E-14,4.820E-10,3.500E-11,5.220E-12,7.810E-01,1.590E-10,5.480E-10,1.080E-11,1.230E-11,7.220E-10,1.000E-20
<ATMOSPHERE-LAYER-15>1.417E-01,2.167E+02,5.927E-06,3.795E-04,5.030E-07,2.999E-07,5.025E-08,1.626E-06,2.090E-01,2.950E-10,5.640E-11,7.480E-11,1.110E-12,3.330E-10,5.650E-14,4.620E-12,1.010E-10,1.700E-12,3.000E-12,9.990E-14,4.600E-10,3.620E-11,5.600E-12,7.810E-01,1.570E-10,5.280E-10,6.590E-12,7.320E-12,4.960E-10,1.000E-20
<ATMOSPHERE-LAYER-16>1.211E-01,2.167E+02,5.000E-06,3.795E-04,6.505E-07,2.944E-07,3.941E-08,1.605E-06,2.090E-01,2.830E-10,5.750E-11,1.710E-10,4.470E-13,4.520E-10,6.750E-14,7.090E-12,1.630E-10,1.700E-12,3.000E-12,1.780E-13,4.260E-10,3.620E-11,6.860E-12,7.810E-01,1.550E-10,5.030E-10,4.200E-12,4.520E-12,3.350E-10,1.000E-20
<ATMOSPHERE-LAYER-17>1.035E-01,2.167E+02,3.950E-06,3.795E-04,8.701E-07,2.877E-07,3.069E-08,1.582E-06,2.090E-01,2.680E-10,5.750E-11,3.190E-10,2.110E-13,7.370E-10,8.250E-14,1.050E-11,2.370E-10,1.700E-12,3.000E-12,3.160E-13,3.880E-10,3.580E-11,8.770E-12,7.810E-01,1.520E-10,4.770E-10,2.940E-12,2.590E-12,2.140E-10,1.000E-20
<ATMOSPHERE-LAYER-18>8.850E-02,2.167E+02,3.850E-06,3.795E-04,1.187E-06,2.783E-07,2.489E-08,1.553E-06,2.090E-01,2.520E-10,5.370E-11,5.190E-10,1.100E-13,1.310E-09,1.040E-13,1.690E-11,3.130E-10,1.700E-12,3.000E-12,5.650E-13,3.480E-10,3.500E-11,1.200E-11,7.810E-01,1.490E-10,4.490E-10,2.300E-12,1.550E-12,1.490E-10,1.000E-20
<ATMOSPHERE-LAYER-19>7.565E-02,2.167E+02,3.825E-06,3.795E-04,1.587E-06,2.671E-07,1.966E-08,1.521E-06,2.090E-01,2.400E-10,4.780E-11,7.710E-10,6.700E-14,2.110E-09,1.300E-13,2.570E-11,3.850E-10,1.700E-12,3.000E-12,1.040E-12,3.090E-10,3.420E-11,1.630E-11,7.810E-01,1.450E-10,4.210E-10,2.240E-12,8.630E-13,1.050E-10,1.000E-20
<ATMOSPHERE-LAYER-20>6.467E-02,2.167E+02,3.850E-06,3.795E-04,2.030E-06,2.527E-07,1.549E-08,1.480E-06,2.090E-01,2.440E-10,3.970E-11,1.060E-09,3.970E-14,3.170E-09,1.640E-13,4.020E-11,4.420E-10,1.700E-12,3.000E-12,2.040E-12,2.740E-10,3.390E-11,2.260E-11,7.810E-01,1.410E-10,3.950E-10,2.680E-12,5.300E-13,7.960E-11,1.000E-20
<ATMOSPHERE-LAYER-21>5.529E-02,2.167E+02,3.900E-06,3.795E-04,2.579E-06,2.365E-07,1.331E-08,1.424E-06,2.090E-01,2.550E-10,3.190E-11,1.390E-09,2.410E-14,4.200E-09,2.160E-13,5.770E-11,4.890E-10,1.700E-12,3.000E-12,4.640E-12,2.410E-10,3.430E-11,3.070E-11,7.810E-01,1.370E-10,3.690E-10,3.680E-12,3.100E-13,6.010E-11,1.000E-20
<ATMOSPHERE-LAYER-22>4.729E-02,2.176E+02,3.975E-06,3.795E-04,3.028E-06,2.194E-07,1.232E-08,1.355E-06,2.090E-01,2.770E-10,2.670E-11,1.760E-09,1.920E-14,4.940E-09,3.400E-13,7.770E-11,5.220E-10,1.700E-12,3.000E-12,8.150E-12,2.140E-10,3.680E-11,4.290E-11,7.810E-01,1.340E-10,3.430E-10,5.620E-12,1.890E-13,4.570E-11,1.000E-20
<ATMOSPHERE-LAYER-23>4.047E-02,2.186E+02,4.065E-06,3.795E-04,3.647E-06,2.051E-07,1.232E-08,1.272E-06,2.090E-01,3.070E-10,2.280E-11,2.160E-09,1.720E-14,5.460E-09,5.090E-13,9.900E-11,5.490E-10,1.700E-12,3.000E-12,1.070E-11,1.880E-10,4.030E-11,5.760E-11,7.810E-01,1.300E-10,3.170E-10,1.030E-11,1.040E-13,3.400E-11,1.000E-20
<ATMOSPHERE-LAYER-24>3.467E-02,2.196E+02,4.200E-06,3.795E-04,4.168E-06,1.967E-07,1.307E-08,1.191E-06,2.090E-01,3.600E-10,2.070E-11,2.580E-09,1.590E-14,5.740E-09,7.590E-13,1.230E-10,5.750E-10,1.700E-12,3.000E-12,1.520E-11,1.640E-10,4.500E-11,7.650E-11,7.810E-01,1.250E-10,2.860E-10,1.970E-11,5.750E-14,2.600E-11,1.000E-20
<ATMOSPHERE-LAYER-25>2.972E-02,2.206E+02,4.300E-06,3.795E-04,4.627E-06,1.875E-07,1.400E-08,1.118E-06,2.090E-01,4.510E-10,1.900E-11,3.060E-09,1.440E-14,5.840E-09,1.160E-12,1.500E-10,6.040E-10,1.700E-12,3.000E-12,2.240E-11,1.370E-10,5.060E-11,9.920E-11,7.810E-01,1.190E-10,2.480E-10,3.700E-11,2.230E-14,1.890E-11,1.000E-20
<ATMOSPHERE-LAYER-26>2.549E-02,2.216E+02,4.425E-06,3.795E-04,5.118E-06,1.756E-07,1.498E-08,1.055E-06,2.090E-01,6.850E-10,1.750E-11,3.740E-09,1.230E-14,5.610E-09,2.180E-12,1.820E-10,6.510E-10,1.710E-12,3.000E-12,3.970E-11,1.080E-10,5.820E-11,1.310E-10,7.810E-01,1.130E-10,1.910E-10,6.200E-11,8.510E-15,1.220E-11,1.000E-20
<ATMOSPHERE-LAYER-27>1.743E-02,2.240E+02,4.575E-06,3.795E-04,5.803E-06,1.588E-07,1.598E-08,9.870E-07,2.090E-01,1.280E-09,1.540E-11,4.810E-09,9.370E-15,4.820E-09,5.000E-12,2.300E-10,7.510E-10,1.760E-12,3.000E-12,8.480E-11,6.700E-11,7.210E-11,1.840E-10,7.810E-01,1.050E-10,1.100E-10,1.030E-10,4.090E-15,5.740E-12,1.000E-20
<ATMOSPHERE-LAYER-28>1.197E-02,2.265E+02,4.725E-06,3.795E-04,6.553E-06,1.416E-07,1.710E-08,9.136E-07,2.090E-01,2.450E-09,1.340E-11,6.160E-09,6.350E-15,3.740E-09,1.170E-11,2.830E-10,9.880E-10,1.900E-12,3.000E-12,1.850E-10,2.960E-11,8.730E-11,2.450E-10,7.810E-01,9.730E-11,4.720E-11,1.360E-10,2.520E-15,2.140E-12,1.000E-20
<ATMOSPHERE-LAYER-29>8.258E-03,2.296E+02,4.825E-06,3.795E-04,7.373E-06,1.165E-07,1.850E-08,8.300E-07,2.090E-01,4.530E-09,1.210E-11,7.210E-09,3.680E-15,2.590E-09,3.400E-11,3.200E-10,1.280E-09,2.260E-12,3.000E-12,3.570E-10,1.210E-11,1.010E-10,2.960E-10,7.810E-01,9.040E-11,1.790E-11,1.360E-10,1.860E-15,8.490E-13,1.000E-20
<ATMOSPHERE-LAYER-30>5.746E-03,2.365E+02,4.900E-06,3.795E-04,7.837E-06,9.275E-08,2.009E-08,7.460E-07,2.090E-01,7.140E-09,1.160E-11,7.280E-09,1.820E-15,1.640E-09,8.350E-11,3.480E-10,1.570E-09,2.820E-12,3.000E-12,5.080E-10,4.310E-12,1.110E-10,3.210E-10,7.810E-01,8.460E-11,7.350E-12,1.130E-10,1.520E-15,3.420E-13,1.000E-20
<ATMOSPHERE-LAYER-31>4.041E-03,2.434E+02,4.950E-06,3.795E-04,7.800E-06,6.693E-08,2.220E-08,6.618E-07,2.090E-01,9.340E-09,1.210E-11,6.260E-09,9.260E-16,9.680E-10,1.700E-10,3.720E-10,1.690E-09,3.690E-12,3.000E-12,6.070E-10,1.600E-12,1.130E-10,3.040E-10,7.810E-01,8.020E-11,3.030E-12,8.510E-11,1.320E-15,1.340E-13,1.000E-20
<ATMOSPHERE-LAYER-32>2.871E-03,2.504E+02,5.025E-06,3.795E-04,7.300E-06,4.513E-08,2.497E-08,5.638E-07,2.090E-01,1.120E-08,1.360E-11,4.030E-09,2.940E-16,5.330E-10,2.850E-10,3.950E-10,1.740E-09,4.910E-12,3.000E-12,5.950E-10,6.710E-13,1.030E-10,2.480E-10,7.810E-01,7.630E-11,1.320E-12,6.370E-11,1.180E-15,5.390E-14,1.000E-20
<ATMOSPHERE-LAYER-33>2.060E-03,2.573E+02,5.150E-06,3.795E-04,6.200E-06,2.751E-08,2.824E-08,4.614E-07,2.090E-01,1.190E-08,1.650E-11,2.170E-09,8.720E-17,2.520E-10,4.060E-10,4.100E-10,1.760E-09,6.130E-12,3.000E-12,4.330E-10,4.350E-13,7.950E-11,1.640E-10,7.810E-01,7.300E-11,8.690E-13,5.170E-11,1.080E-15,2.250E-14,1.000E-20
<ATMOSPHERE-LAYER-34>1.491E-03,2.642E+02,5.225E-06,3.795E-04,5.250E-06,1.591E-08,3.241E-08,3.631E-07,2.090E-01,1.170E-08,2.100E-11,1.150E-09,2.980E-17,1.210E-10,5.110E-10,4.210E-10,1.790E-09,6.850E-12,3.000E-12,2.510E-10,3.340E-13,4.820E-11,9.740E-11,7.810E-01,7.000E-11,6.680E-13,4.440E-11,9.970E-16,1.040E-14,1.000E-20
<ATMOSPHERE-LAYER-35>1.090E-03,2.706E+02,5.250E-06,3.795E-04,4.100E-06,9.378E-09,3.717E-08,2.773E-07,2.090E-01,1.100E-08,2.770E-11,6.660E-10,1.300E-17,7.700E-11,5.790E-10,4.240E-10,1.800E-09,7.080E-12,3.000E-12,1.560E-10,2.800E-13,1.630E-11,4.920E-11,7.810E-01,6.700E-11,5.600E-13,3.800E-11,9.340E-16,6.570E-15,1.000E-20
<ATMOSPHERE-LAYER-36>7.978E-04,2.707E+02,5.225E-06,3.795E-04,3.100E-06,4.752E-09,4.597E-08,2.100E-07,2.090E-01,1.030E-08,3.560E-11,4.430E-10,7.130E-18,5.550E-11,6.750E-10,4.250E-10,1.800E-09,7.140E-12,3.000E-12,1.040E-10,2.470E-13,5.100E-12,2.530E-11,7.810E-01,6.430E-11,4.940E-13,3.480E-11,8.830E-16,4.740E-15,1.000E-20
<ATMOSPHERE-LAYER-37>4.250E-04,2.608E+02,5.100E-06,3.795E-04,1.800E-06,3.000E-09,6.639E-08,1.650E-07,2.090E-01,1.010E-08,4.590E-11,3.390E-10,4.800E-18,4.450E-11,9.530E-10,4.250E-10,1.800E-09,7.150E-12,3.000E-12,7.690E-11,2.280E-13,2.000E-12,1.500E-11,7.810E-01,6.210E-11,4.560E-13,3.620E-11,8.430E-16,3.790E-15,1.000E-20
<ATMOSPHERE-LAYER-38>2.190E-04,2.470E+02,4.750E-06,3.795E-04,1.100E-06,2.065E-09,1.073E-07,1.500E-07,2.090E-01,1.010E-08,5.150E-11,2.850E-10,3.660E-18,3.840E-11,1.760E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,6.300E-11,2.160E-13,1.050E-12,1.050E-11,7.810E-01,6.020E-11,4.320E-13,5.250E-11,8.100E-16,3.280E-15,1.000E-20
<ATMOSPHERE-LAYER-39>1.090E-04,2.333E+02,4.200E-06,3.795E-04,7.000E-07,1.507E-09,1.862E-07,1.500E-07,2.090E-01,1.030E-08,5.110E-11,2.530E-10,3.000E-18,3.490E-11,3.740E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,5.520E-11,2.080E-13,6.860E-13,8.340E-12,7.810E-01,5.880E-11,4.170E-13,1.260E-10,7.830E-16,2.980E-15,1.000E-20
<ATMOSPHERE-LAYER-40>5.220E-05,2.196E+02,3.500E-06,3.795E-04,3.000E-07,1.149E-09,3.059E-07,1.500E-07,2.090E-01,1.150E-08,4.320E-11,2.310E-10,2.570E-18,3.270E-11,7.190E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,5.040E-11,2.030E-13,5.140E-13,7.110E-12,7.810E-01,5.750E-11,4.050E-13,3.770E-10,7.600E-16,2.790E-15,1.000E-20
<ATMOSPHERE-LAYER-41>2.400E-05,2.084E+02,2.825E-06,3.795E-04,2.500E-07,8.890E-10,6.375E-07,1.500E-07,2.090E-01,1.610E-08,2.830E-11,2.150E-10,2.270E-18,3.120E-11,1.120E-08,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.720E-11,1.980E-13,4.160E-13,6.330E-12,7.810E-01,5.620E-11,3.960E-13,1.120E-09,7.400E-16,2.660E-15,1.000E-20
<ATMOSPHERE-LAYER-42>1.050E-05,1.986E+02,2.050E-06,3.772E-04,3.000E-07,7.056E-10,1.497E-06,1.500E-07,2.090E-01,2.680E-08,1.330E-11,2.020E-10,2.040E-18,3.010E-11,1.130E-08,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.490E-11,1.950E-13,3.530E-13,5.780E-12,7.810E-01,5.500E-11,3.890E-13,2.000E-09,7.230E-16,2.560E-15,1.000E-20
<ATMOSPHERE-LAYER-43>4.460E-06,1.889E+02,1.330E-06,3.680E-04,5.000E-07,5.716E-10,3.239E-06,1.500E-07,2.000E-01,7.010E-08,5.560E-12,1.920E-10,1.850E-18,2.920E-11,6.100E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.300E-11,1.920E-13,3.090E-13,5.370E-12,7.810E-01,5.370E-11,3.830E-13,1.680E-09,7.070E-16,2.490E-15,1.000E-20
<ATMOSPHERE-LAYER-44>1.840E-06,1.869E+02,8.500E-07,3.565E-04,7.000E-07,4.708E-10,5.843E-06,1.400E-07,1.900E-01,2.130E-07,2.240E-12,1.830E-10,1.710E-18,2.840E-11,1.510E-09,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.160E-11,1.890E-13,2.760E-13,5.050E-12,7.800E-01,5.250E-11,3.780E-13,4.310E-10,6.940E-16,2.430E-15,1.000E-20
<ATMOSPHERE-LAYER-45>7.600E-07,1.884E+02,5.400E-07,3.105E-04,7.000E-07,3.932E-10,1.013E-05,1.300E-07,1.800E-01,7.120E-07,8.960E-13,1.760E-10,1.590E-18,2.780E-11,2.420E-10,4.250E-10,1.800E-09,7.150E-12,3.000E-12,4.030E-11,1.870E-13,2.500E-13,4.780E-12,7.790E-01,5.120E-11,3.730E-13,4.980E-11,6.810E-16,2.370E-15,1.000E-20
<ATMOSPHERE-LAYER-46>3.200E-07,1.951E+02,4.000E-07,2.243E-04,4.000E-07,3.323E-10,1.692E-05,1.200E-07,1.600E-01,2.080E-06,3.580E-13,1.700E-10,1.480E-18,2.730E-11,4.470E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.930E-11,1.850E-13,2.300E-13,4.560E-12,7.770E-01,5.000E-11,3.690E-13,6.760E-12,6.700E-16,2.330E-15,1.000E-20
<ATMOSPHERE-LAYER-47>1.450E-07,2.088E+02,3.400E-07,1.265E-04,2.000E-07,2.837E-10,2.467E-05,1.100E-07,1.400E-01,4.500E-06,1.430E-13,1.640E-10,1.400E-18,2.680E-11,1.770E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.830E-11,1.830E-13,2.130E-13,4.370E-12,7.740E-01,4.870E-11,3.660E-13,8.380E-13,6.590E-16,2.290E-15,1.000E-20
<ATMOSPHERE-LAYER-48>7.100E-08,2.400E+02,2.800E-07,6.900E-05,5.000E-08,2.443E-10,3.356E-05,9.500E-08,1.200E-01,7.980E-06,5.730E-14,1.590E-10,1.320E-18,2.640E-11,1.190E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.750E-11,1.810E-13,1.980E-13,4.210E-12,7.700E-01,4.750E-11,3.620E-13,9.560E-14,6.490E-16,2.250E-15,1.000E-20
<ATMOSPHERE-LAYER-49>4.010E-08,3.000E+02,2.400E-07,4.600E-05,5.000E-09,2.120E-10,4.148E-05,6.000E-08,9.400E-02,1.000E-05,2.290E-14,1.550E-10,1.250E-18,2.600E-11,1.350E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.680E-11,1.800E-13,1.860E-13,4.060E-12,7.650E-01,4.620E-11,3.590E-13,1.000E-14,6.400E-16,2.220E-15,1.000E-20
<ATMOSPHERE-LAYER-50>2.540E-08,3.600E+02,2.000E-07,4.025E-05,5.000E-10,1.851E-10,5.000E-05,3.000E-08,7.250E-02,1.000E-05,9.170E-15,1.510E-10,1.190E-18,2.570E-11,2.200E-11,4.250E-10,1.800E-09,7.150E-12,3.000E-12,3.610E-11,1.780E-13,1.750E-13,3.930E-12,7.600E-01,4.500E-11,3.560E-13,1.000E-15,6.320E-16,2.190E-15,1.000E-20
<ATMOSPHERE-LAYER-51>6.023E-09,6.100E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.932E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,7.272E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-52>2.614E-09,7.590E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.114E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.664E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-53>1.337E-09,8.530E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,3.134E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.029E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-54>7.427E-10,9.110E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.451E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.353E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-55>4.386E-10,9.490E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.918E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.678E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-56>2.681E-10,9.730E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.500E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,4.049E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-57>1.693E-10,9.880E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.166E-02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,3.458E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-58>1.097E-10,9.980E+02,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,8.990E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.914E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-59>7.234E-11,1.000E+03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.895E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.435E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-LAYER-60>4.900E-11,1.010E+03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,5.251E-03,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.022E-01,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00
<ATMOSPHERE-TEMPERATURE>210
<ATMOSPHERE-TAU>0.07,0.07,0.07,0.07,0.07,0.07,0.07,0.07
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>2
<ATMOSPHERE-NAERO>0
<ATMOSPHERE-CONTINUUM>Rayleigh,Raman,Refraction,CIA_all,UV_all
<SURFACE-TEMPERATURE>130
<SURFACE-ALBEDO>0.136
<SURFACE-EMISSIVITY>0.864
<SURFACE-GAS-RATIO>1.0
<SURFACE-GAS-UNIT>ratio
<SURFACE-NSURF>0
<SURFACE-MODEL>Lommel-Seeliger
<OBJECT-STAR-LONGITUDE>102.90
<OBJECT-STAR-LATITUDE>0.02
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>1.01
<GENERATOR-RANGE2>2.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>70
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>Y
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N


==> ConfigFiles/LUVeX1000HrVenusNIRConfig.txt <==
<OBJECT>Exoplanet
<OBJECT-NAME>Venus
<OBJECT-DATE>2017/12/22 15:09
<OBJECT-DIAMETER>12103.60
<OBJECT-GRAVITY>5.204
<OBJECT-GRAVITY-UNIT>rho
<OBJECT-STAR-DISTANCE>0.72
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.0
<OBJECT-SEASON>90.00
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5778
<OBJECT-STAR-RADIUS>1.00
<OBJECT-OBS-LONGITUDE>-90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>243.018
<OBJECT-PERIAPSIS>0.00
<OBJECT-ECCENTRICITY>0.00000
<OBJECT-INCLINATION>90.00
<OBJECT-POSITION-ANGLE>2.45
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diameter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>17.821,37.363,33.772,59.118,55.863,56.722,85.357,86.114,87.400,87.745
<GEOMETRY-OBS-ANGLE>76.392,57.794,74.663,36.283,54.715,75.134,15.704,34.368,55.785,75.115
<GEOMETRY-PLANET-FRACTION>1.269e-02,5.640e-02,2.147e-02,8.802e-02,6.688e-02,1.939e-02,1.458e-01,2.667e-01,2.322e-01,9.050e-02
<GEOMETRY-STAR-DISTANCE>7.153394e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>4
<GEOMETRY-ROTATION>32.23,0.00
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000,1.000,0.994,1.000,1.000,0.993,1.000,1.000,1.000,1.000
<OBJECT-STAR-LONGITUDE>0.00
<OBJECT-STAR-LATITUDE>0.00
<OBJECT-ORBIT>
<ATMOSPHERE-DESCRIPTION>Venus - VIRA-45, Vandaele+2020, Bierson+2019, Ehrenreich+2012
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>43.5
<ATMOSPHERE-PRESSURE>92.1
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>7
<ATMOSPHERE-GAS>CO2,N2,CO,O2,SO2,H2O,O3
<ATMOSPHERE-TYPE>HIT[2],HIT[22],HIT[5],HIT[7],HIT[9],HIT[1],HIT[3]
<ATMOSPHERE-ABUN>1,1,1,1,1,1,1
<ATMOSPHERE-UNIT>scl,scl,scl,scl,scl,scl,scl
<ATMOSPHERE-NAERO>1
<ATMOSPHERE-AEROS>Volcanic
<ATMOSPHERE-ATYPE>AFCRL_H2SO4_300K_HRI
<ATMOSPHERE-AABUN>1
<ATMOSPHERE-AUNIT>scl
<ATMOSPHERE-ASIZE>1
<ATMOSPHERE-NMAX>2
<ATMOSPHERE-LMAX>2
<ATMOSPHERE-LAYERS-MOLECULES>CO2,N2,CO,H2O,SO2,SO2_B,SO,H2SO4,OCS,HCl,H2S,NO,He,Ne,Ar,ClO,O2,O3,PH3,Volcanic,ISO[1:4]
<ATMOSPHERE-LAYERS>100
<ATMOSPHERE-LAYER-1>9.210E+01,7.353E+02,9.650E-01,3.422E-02,1.499E-05,1.000E-05,1.300E-04,1.274E-04,0.000E+00,0.000E+00,8.415E-06,4.000E-07,1.827E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,1.161E-10,0.000E+00,200
<ATMOSPHERE-LAYER-2>6.207E+01,6.883E+02,9.650E-01,3.490E-02,1.600E-05,2.858E-05,1.300E-04,1.280E-04,0.000E+00,0.000E+00,7.468E-06,4.000E-07,1.827E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,1.630E-10,0.000E+00,200
<ATMOSPHERE-LAYER-3>4.184E+01,6.450E+02,9.650E-01,3.556E-02,1.732E-05,3.206E-05,1.300E-04,1.286E-04,0.000E+00,0.000E+00,7.468E-06,4.000E-07,1.827E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,2.242E-10,0.000E+00,200
<ATMOSPHERE-LAYER-4>2.820E+01,6.043E+02,9.650E-01,3.618E-02,2.008E-05,3.260E-05,1.300E-04,1.291E-04,0.000E+00,0.000E+00,7.468E-06,4.000E-07,1.827E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,3.023E-10,0.000E+00,200
<ATMOSPHERE-LAYER-5>1.900E+01,5.634E+02,9.650E-01,3.678E-02,2.362E-05,3.288E-05,1.300E-04,1.296E-04,0.000E+00,0.000E+00,7.468E-06,4.000E-07,1.827E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,4.264E-10,0.000E+00,200
<ATMOSPHERE-LAYER-6>1.281E+01,5.242E+02,9.650E-01,3.735E-02,2.731E-05,3.288E-05,1.300E-04,1.302E-04,0.000E+00,0.000E+00,7.468E-06,4.000E-07,1.827E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,6.146E-10,8.806E-15,200
<ATMOSPHERE-LAYER-7>8.632E+00,4.873E+02,9.650E-01,3.788E-02,3.178E-05,3.288E-05,1.300E-04,1.311E-04,3.423E-20,0.000E+00,7.071E-06,4.000E-07,1.827E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,8.639E-10,2.135E-10,200
<ATMOSPHERE-LAYER-8>5.818E+00,4.536E+02,9.650E-01,3.835E-02,3.549E-05,3.288E-05,1.300E-04,1.319E-04,5.488E-19,2.663E-08,5.079E-06,4.000E-07,1.822E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,1.186E-09,2.989E-10,200
<ATMOSPHERE-LAYER-9>3.921E+00,4.237E+02,9.650E-01,3.868E-02,3.923E-05,3.288E-05,1.300E-04,1.315E-04,7.320E-18,2.821E-06,3.674E-06,4.000E-07,1.796E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,1.691E-09,3.569E-10,200
<ATMOSPHERE-LAYER-10>2.643E+00,3.984E+02,9.650E-01,3.899E-02,4.295E-05,3.288E-05,1.300E-04,1.306E-04,8.320E-17,8.893E-06,3.237E-06,4.000E-07,1.772E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,2.363E-09,3.665E-10,200
<ATMOSPHERE-LAYER-11>1.781E+00,3.771E+02,9.650E-01,3.929E-02,4.465E-05,3.235E-05,1.259E-04,1.262E-04,8.260E-16,9.566E-06,3.217E-06,4.000E-07,1.750E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,3.348E-09,6.995E-09,200
<ATMOSPHERE-LAYER-12>1.200E+00,3.574E+02,9.650E-01,3.958E-02,4.602E-05,3.161E-05,9.240E-05,7.049E-05,7.280E-15,4.711E-06,3.126E-06,4.000E-07,1.729E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,4.678E-09,5.490E-06,200
<ATMOSPHERE-LAYER-13>8.091E-01,3.325E+02,9.650E-01,3.985E-02,4.659E-05,3.092E-05,4.528E-05,2.764E-05,5.635E-14,2.575E-06,3.039E-06,4.000E-07,1.710E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,5.521E-09,1.078E-05,200
<ATMOSPHERE-LAYER-14>5.453E-01,3.041E+02,9.650E-01,4.010E-02,4.754E-05,3.055E-05,1.953E-05,9.454E-06,2.695E-13,9.974E-07,2.907E-06,4.000E-07,1.647E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,6.260E-09,1.799E-05,200
<ATMOSPHERE-LAYER-15>3.675E-01,2.755E+02,9.650E-01,4.033E-02,4.933E-05,3.055E-05,8.700E-06,3.310E-06,1.185E-12,1.788E-07,2.516E-06,4.000E-07,1.579E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,0.000E+00,0.000E+00,0.000E+00,7.298E-09,2.972E-06,200
<ATMOSPHERE-LAYER-16>2.477E-01,2.557E+02,9.650E-01,4.054E-02,5.102E-05,2.990E-05,3.664E-06,1.209E-06,6.584E-12,4.354E-08,1.754E-06,4.000E-07,1.520E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,1.520E-16,0.000E+00,0.000E+00,8.083E-09,3.966E-06,200
<ATMOSPHERE-LAYER-17>1.669E-01,2.471E+02,9.650E-01,4.074E-02,5.322E-05,2.525E-05,1.624E-06,5.250E-07,2.760E-11,1.651E-08,1.197E-06,4.000E-07,1.451E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,1.043E-13,0.000E+00,0.000E+00,8.535E-09,3.887E-06,200
<ATMOSPHERE-LAYER-18>1.125E-01,2.411E+02,9.650E-01,4.094E-02,5.576E-05,2.057E-05,8.971E-07,2.895E-07,9.166E-11,8.424E-09,8.265E-07,4.000E-07,1.364E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,2.142E-12,0.000E+00,0.000E+00,5.305E-09,3.263E-06,200
<ATMOSPHERE-LAYER-19>7.583E-02,2.360E+02,9.650E-01,4.113E-02,5.837E-05,1.340E-05,5.026E-07,1.858E-07,2.760E-10,5.421E-09,2.954E-07,4.000E-07,1.264E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,6.294E-12,0.000E+00,0.000E+00,6.601E-10,1.804E-06,200
<ATMOSPHERE-LAYER-20>5.111E-02,2.320E+02,9.650E-01,4.135E-02,6.241E-05,8.442E-06,2.985E-07,1.215E-07,8.143E-10,3.392E-09,1.931E-08,4.000E-07,1.075E-08,5.500E-09,9.000E-06,7.000E-06,7.000E-05,1.287E-11,0.000E+00,0.000E+00,7.831E-13,1.354E-06,200
<ATMOSPHERE-LAYER-21>3.445E-02,2.282E+02,9.650E-01,4.156E-02,6.787E-05,5.297E-06,1.885E-07,8.531E-08,1.200E-09,2.096E-09,7.508E-09,4.000E-07,7.333E-09,5.500E-09,9.000E-06,7.000E-06,7.000E-05,1.564E-11,0.000E+00,0.000E+00,2.908E-19,1.018E-06,200
<ATMOSPHERE-LAYER-22>2.322E-02,2.247E+02,9.650E-01,4.178E-02,7.429E-05,1.393E-06,1.534E-07,6.191E-08,1.741E-09,1.265E-09,5.322E-09,4.000E-07,4.794E-09,5.500E-09,9.000E-06,7.000E-06,7.000E-05,1.766E-11,0.000E+00,0.000E+00,0.000E+00,7.652E-07,200
<ATMOSPHERE-LAYER-23>1.565E-02,2.212E+02,9.650E-01,4.199E-02,8.132E-05,1.021E-06,1.277E-07,4.549E-08,2.512E-09,6.255E-10,3.647E-09,4.000E-07,2.032E-09,5.500E-09,9.000E-06,7.000E-06,7.000E-05,1.848E-11,0.000E+00,0.000E+00,0.000E+00,5.753E-07,200
<ATMOSPHERE-LAYER-24>1.055E-02,2.167E+02,9.650E-01,4.220E-02,9.596E-05,9.295E-07,1.211E-07,3.645E-08,3.602E-09,3.131E-10,2.216E-09,4.000E-07,4.353E-10,5.500E-09,9.000E-06,7.000E-06,7.000E-05,2.868E-11,0.000E+00,0.000E+00,0.000E+00,4.304E-07,200
<ATMOSPHERE-LAYER-25>7.107E-03,2.114E+02,9.650E-01,4.241E-02,1.156E-04,8.479E-07,1.149E-07,3.213E-08,4.402E-09,9.887E-11,9.935E-10,4.000E-07,2.816E-11,5.500E-09,9.000E-06,7.000E-06,7.000E-05,5.820E-11,0.000E+00,0.000E+00,0.000E+00,3.207E-07,200
<ATMOSPHERE-LAYER-26>4.790E-03,2.045E+02,9.650E-01,4.261E-02,1.414E-04,7.764E-07,1.122E-07,3.199E-08,5.228E-09,1.530E-11,3.722E-10,4.000E-07,1.106E-12,5.500E-09,9.000E-06,7.000E-06,7.000E-05,1.566E-10,0.000E+00,0.000E+00,0.000E+00,2.370E-07,200
<ATMOSPHERE-LAYER-27>3.228E-03,1.982E+02,9.650E-01,4.281E-02,1.863E-04,7.117E-07,1.100E-07,3.861E-08,6.175E-09,1.745E-12,1.180E-10,3.702E-07,7.386E-15,4.545E-09,9.000E-06,7.000E-06,7.000E-05,4.131E-10,0.000E+00,0.000E+00,0.000E+00,1.754E-07,200
<ATMOSPHERE-LAYER-28>2.176E-03,1.922E+02,9.650E-01,4.300E-02,2.306E-04,6.421E-07,1.079E-07,5.317E-08,7.258E-09,1.280E-13,3.621E-11,3.289E-07,1.738E-17,3.399E-09,9.000E-06,7.000E-06,7.000E-05,6.836E-10,0.000E+00,0.000E+00,0.000E+00,1.299E-07,200
<ATMOSPHERE-LAYER-29>1.467E-03,1.865E+02,9.650E-01,4.319E-02,2.751E-04,5.810E-07,1.060E-07,7.291E-08,8.486E-09,3.317E-14,1.150E-11,2.933E-07,2.127E-20,2.564E-09,9.000E-06,7.000E-06,7.000E-05,6.443E-10,0.000E+00,0.000E+00,0.000E+00,9.631E-08,200
<ATMOSPHERE-LAYER-30>9.884E-04,1.812E+02,9.650E-01,4.337E-02,3.267E-04,5.703E-07,1.042E-07,1.015E-07,9.641E-09,8.936E-15,4.603E-12,2.624E-07,0.000E+00,1.949E-09,9.000E-06,7.000E-06,7.000E-05,4.588E-10,0.000E+00,0.000E+00,0.000E+00,7.146E-08,200
<ATMOSPHERE-LAYER-31>6.662E-04,1.771E+02,9.650E-01,4.355E-02,3.865E-04,5.987E-07,1.025E-07,1.388E-07,1.092E-08,3.763E-15,1.904E-12,2.353E-07,0.000E+00,1.492E-09,9.000E-06,7.000E-06,7.000E-05,1.150E-10,0.000E+00,0.000E+00,0.000E+00,5.335E-08,200
<ATMOSPHERE-LAYER-32>4.490E-04,1.738E+02,9.650E-01,4.373E-02,4.597E-04,6.280E-07,9.974E-08,1.746E-07,1.233E-08,1.770E-15,8.018E-13,2.116E-07,0.000E+00,1.149E-09,9.000E-06,7.000E-06,7.000E-05,4.866E-11,0.000E+00,0.000E+00,0.000E+00,3.996E-08,200
<ATMOSPHERE-LAYER-33>3.026E-04,1.715E+02,9.650E-01,4.390E-02,5.451E-04,6.640E-07,9.503E-08,2.092E-07,1.390E-08,1.183E-15,3.423E-13,1.815E-07,0.000E+00,8.514E-10,9.000E-06,7.000E-06,7.000E-05,2.643E-11,0.000E+00,5.157E-07,0.000E+00,3.013E-08,200
<ATMOSPHERE-LAYER-34>2.039E-04,1.702E+02,9.650E-01,4.407E-02,6.463E-04,7.083E-07,9.058E-08,2.402E-07,1.566E-08,8.602E-16,1.473E-13,1.475E-07,0.000E+00,6.032E-10,9.000E-06,7.000E-06,7.000E-05,1.581E-11,0.000E+00,6.367E-07,0.000E+00,2.284E-08,200
<ATMOSPHERE-LAYER-35>1.375E-04,1.696E+02,9.650E-01,4.425E-02,7.707E-04,7.553E-07,8.424E-08,2.715E-07,1.762E-08,6.265E-16,6.368E-14,1.200E-07,0.000E+00,4.281E-10,9.000E-06,7.000E-06,7.000E-05,1.186E-11,0.000E+00,7.854E-07,0.000E+00,1.738E-08,200
<ATMOSPHERE-LAYER-36>9.264E-05,1.698E+02,9.650E-01,4.443E-02,9.189E-04,7.962E-07,7.800E-08,3.039E-07,1.954E-08,4.564E-16,2.754E-14,9.764E-08,0.000E+00,3.039E-10,9.000E-06,7.000E-06,7.000E-05,8.903E-12,0.000E+00,8.916E-07,0.000E+00,1.329E-08,200
<ATMOSPHERE-LAYER-37>6.244E-05,1.704E+02,9.650E-01,4.461E-02,1.101E-03,8.321E-07,2.325E-08,3.323E-07,2.112E-08,3.322E-16,1.188E-14,7.940E-08,0.000E+00,2.156E-10,9.000E-06,7.000E-06,7.000E-05,6.366E-12,0.000E+00,7.240E-07,0.000E+00,1.018E-08,200
<ATMOSPHERE-LAYER-38>4.208E-05,1.711E+02,9.650E-01,4.479E-02,1.343E-03,8.321E-07,4.333E-09,3.576E-07,2.285E-08,2.415E-16,5.110E-15,6.450E-08,0.000E+00,1.527E-10,9.000E-06,7.000E-06,7.000E-05,3.858E-12,0.000E+00,5.874E-07,0.000E+00,7.812E-09,200
<ATMOSPHERE-LAYER-39>2.836E-05,1.721E+02,9.650E-01,4.498E-02,1.640E-03,8.321E-07,8.827E-10,3.830E-07,2.472E-08,1.752E-16,2.187E-15,5.234E-08,0.000E+00,1.079E-10,9.000E-06,7.000E-06,7.000E-05,2.332E-12,0.000E+00,4.764E-07,0.000E+00,6.001E-09,200
<ATMOSPHERE-LAYER-40>1.911E-05,1.732E+02,9.650E-01,4.517E-02,1.894E-03,7.861E-07,2.557E-10,4.083E-07,2.650E-08,1.269E-16,9.306E-16,4.869E-08,0.000E+00,5.791E-11,9.000E-06,7.000E-06,7.000E-05,1.368E-12,9.462E-04,3.947E-07,0.000E+00,4.612E-09,200
<ATMOSPHERE-LAYER-41>1.288E-05,1.743E+02,9.650E-01,4.536E-02,2.178E-03,7.346E-07,7.346E-11,4.314E-07,2.833E-08,9.167E-17,3.937E-16,4.706E-08,0.000E+00,2.866E-11,9.000E-06,7.000E-06,7.000E-05,7.485E-13,9.462E-04,0.000E+00,0.000E+00,3.545E-09,200
<ATMOSPHERE-LAYER-42>8.683E-06,1.750E+02,9.650E-01,4.556E-02,2.508E-03,6.916E-07,2.626E-11,4.500E-07,3.029E-08,6.611E-17,1.658E-16,4.548E-08,0.000E+00,1.413E-11,9.000E-06,7.000E-06,7.000E-05,4.066E-13,9.462E-04,0.000E+00,0.000E+00,2.718E-09,200
<ATMOSPHERE-LAYER-43>5.852E-06,1.750E+02,9.650E-01,4.575E-02,2.903E-03,6.535E-07,1.004E-11,4.696E-07,3.200E-08,4.763E-17,6.965E-17,4.394E-08,0.000E+00,6.954E-12,9.000E-06,7.000E-06,7.000E-05,2.114E-13,9.462E-04,0.000E+00,0.000E+00,2.076E-09,200
<ATMOSPHERE-LAYER-44>3.944E-06,1.750E+02,9.650E-01,4.595E-02,3.391E-03,6.175E-07,3.835E-12,4.900E-07,3.200E-08,3.432E-17,2.925E-17,4.246E-08,0.000E+00,3.421E-12,9.000E-06,7.000E-06,7.000E-05,1.099E-13,9.427E-04,0.000E+00,0.000E+00,1.586E-09,200
<ATMOSPHERE-LAYER-45>2.658E-06,1.750E+02,9.650E-01,4.765E-02,3.875E-03,5.835E-07,1.464E-12,5.113E-07,3.200E-08,2.472E-17,1.228E-17,4.102E-08,0.000E+00,1.683E-12,9.000E-06,7.000E-06,7.000E-05,5.710E-14,9.365E-04,0.000E+00,0.000E+00,1.211E-09,200
<ATMOSPHERE-LAYER-46>1.792E-06,1.750E+02,9.650E-01,4.989E-02,4.265E-03,5.513E-07,5.590E-13,5.336E-07,3.200E-08,1.780E-17,5.151E-18,3.778E-08,0.000E+00,8.271E-13,9.000E-06,7.000E-06,7.000E-05,2.966E-14,9.303E-04,0.000E+00,0.000E+00,9.250E-10,200
<ATMOSPHERE-LAYER-47>1.207E-06,1.750E+02,9.604E-01,5.223E-02,4.695E-03,5.209E-07,2.133E-13,5.568E-07,3.200E-08,1.282E-17,2.160E-18,3.050E-08,0.000E+00,4.065E-13,9.000E-06,7.000E-06,7.000E-05,1.540E-14,9.241E-04,0.000E+00,0.000E+00,7.064E-10,200
<ATMOSPHERE-LAYER-48>8.138E-07,1.750E+02,9.555E-01,5.469E-02,5.169E-03,5.145E-07,8.132E-14,5.811E-07,3.200E-08,9.230E-18,9.055E-19,2.463E-08,0.000E+00,1.997E-13,9.000E-06,7.000E-06,7.000E-05,7.997E-15,9.180E-04,0.000E+00,0.000E+00,5.396E-10,200
<ATMOSPHERE-LAYER-49>5.485E-07,1.750E+02,9.506E-01,5.727E-02,5.690E-03,5.129E-07,3.099E-14,6.064E-07,3.200E-08,6.644E-18,3.794E-19,1.988E-08,0.000E+00,9.806E-14,9.000E-06,7.000E-06,7.000E-05,4.150E-15,9.120E-04,0.000E+00,0.000E+00,4.121E-10,200
<ATMOSPHERE-LAYER-50>3.697E-07,1.750E+02,9.457E-01,5.997E-02,6.265E-03,5.113E-07,1.181E-14,6.329E-07,3.200E-08,4.782E-18,1.589E-19,1.605E-08,0.000E+00,4.814E-14,9.000E-06,7.000E-06,7.000E-05,2.153E-15,9.120E-04,0.000E+00,0.000E+00,3.147E-10,200
<ATMOSPHERE-LAYER-51>2.491E-07,1.750E+02,9.408E-01,6.280E-02,6.897E-03,5.096E-07,4.496E-15,6.605E-07,3.200E-08,3.441E-18,6.653E-20,1.295E-08,0.000E+00,2.362E-14,9.000E-06,7.000E-06,7.000E-05,1.117E-15,9.120E-04,0.000E+00,0.000E+00,2.404E-10,200
<ATMOSPHERE-LAYER-52>1.679E-07,1.750E+02,9.359E-01,6.576E-02,7.595E-03,5.080E-07,1.711E-15,6.893E-07,3.200E-08,2.476E-18,2.784E-20,1.045E-08,0.000E+00,1.159E-14,9.000E-06,7.000E-06,7.000E-05,5.789E-16,9.120E-04,0.000E+00,0.000E+00,1.836E-10,200
<ATMOSPHERE-LAYER-53>1.132E-07,1.750E+02,9.311E-01,6.989E-02,8.362E-03,5.064E-07,6.509E-16,7.194E-07,3.200E-08,1.781E-18,1.165E-20,2.434E-09,0.000E+00,5.683E-15,9.000E-06,7.000E-06,7.000E-05,3.000E-16,9.120E-04,0.000E+00,0.000E+00,1.402E-10,200
<ATMOSPHERE-LAYER-54>7.628E-08,1.750E+02,9.213E-01,7.458E-02,9.355E-03,5.048E-07,2.475E-16,7.508E-07,3.200E-08,1.281E-18,0.000E+00,4.095E-10,0.000E+00,2.786E-15,9.000E-06,7.000E-06,7.000E-05,1.554E-16,9.120E-04,0.000E+00,0.000E+00,1.071E-10,200
<ATMOSPHERE-LAYER-55>5.141E-08,1.750E+02,9.075E-01,7.959E-02,1.210E-02,5.031E-07,9.406E-17,7.837E-07,3.200E-08,9.212E-19,0.000E+00,6.884E-11,0.000E+00,1.365E-15,9.000E-06,7.000E-06,7.000E-05,8.050E-17,9.056E-04,0.000E+00,0.000E+00,8.179E-11,200
<ATMOSPHERE-LAYER-56>3.465E-08,1.750E+02,8.940E-01,8.494E-02,1.566E-02,5.015E-07,3.573E-17,8.180E-07,3.200E-08,6.624E-19,0.000E+00,1.156E-11,0.000E+00,6.687E-16,9.000E-06,7.000E-06,7.000E-05,4.168E-17,8.700E-04,0.000E+00,0.000E+00,6.247E-11,200
<ATMOSPHERE-LAYER-57>2.335E-08,1.750E+02,8.806E-01,9.065E-02,2.027E-02,4.999E-07,1.356E-17,8.538E-07,3.200E-08,4.762E-19,0.000E+00,1.940E-12,0.000E+00,3.274E-16,9.000E-06,7.000E-06,7.000E-05,2.157E-17,8.379E-04,0.000E+00,0.000E+00,4.771E-11,200
<ATMOSPHERE-LAYER-58>1.574E-08,1.750E+02,8.674E-01,9.675E-02,2.624E-02,4.983E-07,5.148E-18,8.911E-07,3.200E-08,3.423E-19,0.000E+00,3.252E-13,0.000E+00,1.603E-16,9.000E-06,7.000E-06,7.000E-05,1.116E-17,8.109E-04,0.000E+00,0.000E+00,3.644E-11,200
<ATMOSPHERE-LAYER-59>1.061E-08,1.750E+02,8.240E-01,1.033E-01,3.396E-02,4.967E-07,1.952E-18,9.302E-07,3.200E-08,2.460E-19,0.000E+00,5.447E-14,0.000E+00,7.843E-17,9.000E-06,7.000E-06,7.000E-05,5.774E-18,7.847E-04,0.000E+00,0.000E+00,2.783E-11,200
<ATMOSPHERE-LAYER-60>7.149E-09,1.750E+02,7.680E-01,1.090E-01,4.397E-02,4.951E-07,7.402E-19,9.710E-07,3.200E-08,1.767E-19,0.000E+00,9.115E-15,0.000E+00,3.836E-17,9.000E-06,7.000E-06,7.000E-05,2.986E-18,7.594E-04,0.000E+00,0.000E+00,2.126E-11,200
<ATMOSPHERE-LAYER-61>4.818E-09,1.750E+02,7.158E-01,1.135E-01,5.228E-02,4.935E-07,2.805E-19,1.014E-06,3.200E-08,1.270E-19,0.000E+00,1.524E-15,0.000E+00,1.876E-17,9.000E-06,7.000E-06,7.000E-05,1.543E-18,6.969E-04,0.000E+00,0.000E+00,1.623E-11,200
<ATMOSPHERE-LAYER-62>3.247E-09,1.750E+02,6.671E-01,1.181E-01,6.199E-02,4.919E-07,1.062E-19,1.058E-06,3.200E-08,9.121E-20,0.000E+00,2.546E-16,0.000E+00,9.169E-18,9.000E-06,7.000E-06,7.000E-05,7.975E-19,6.384E-04,0.000E+00,0.000E+00,1.240E-11,200
<ATMOSPHERE-LAYER-63>2.189E-09,1.750E+02,5.914E-01,1.230E-01,7.351E-02,4.904E-07,4.022E-20,1.104E-06,3.200E-08,6.550E-20,0.000E+00,4.249E-17,0.000E+00,4.480E-18,9.000E-06,7.000E-06,7.000E-05,4.119E-19,5.848E-04,0.000E+00,0.000E+00,9.470E-12,200
<ATMOSPHERE-LAYER-64>1.475E-09,1.750E+02,5.241E-01,1.280E-01,8.665E-02,4.888E-07,1.522E-20,1.153E-06,3.200E-08,4.704E-20,0.000E+00,7.084E-18,0.000E+00,2.188E-18,9.000E-06,7.000E-06,7.000E-05,2.127E-19,5.026E-04,0.000E+00,0.000E+00,7.233E-12,200
<ATMOSPHERE-LAYER-65>9.942E-10,1.750E+02,4.507E-01,1.219E-01,1.007E-01,4.872E-07,0.000E+00,1.204E-06,3.200E-08,3.377E-20,0.000E+00,1.180E-18,0.000E+00,1.069E-18,9.000E-06,7.000E-06,7.000E-05,1.098E-19,4.144E-04,0.000E+00,0.000E+00,5.524E-12,200
<ATMOSPHERE-LAYER-66>6.701E-10,1.750E+02,3.538E-01,1.144E-01,1.171E-01,4.856E-07,0.000E+00,1.257E-06,3.200E-08,2.424E-20,0.000E+00,1.964E-19,0.000E+00,5.215E-19,9.000E-06,7.000E-06,7.000E-05,5.667E-20,3.416E-04,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-67>4.516E-10,1.750E+02,2.778E-01,1.074E-01,1.160E-01,4.841E-07,0.000E+00,1.312E-06,3.200E-08,1.740E-20,0.000E+00,3.267E-20,0.000E+00,2.545E-19,9.000E-06,7.000E-06,7.000E-05,2.923E-20,2.672E-04,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-68>3.044E-10,1.750E+02,2.159E-01,1.008E-01,1.119E-01,4.825E-07,0.000E+00,1.370E-06,3.200E-08,1.248E-20,0.000E+00,0.000E+00,0.000E+00,1.241E-19,9.000E-06,7.000E-06,7.000E-05,1.508E-20,2.003E-04,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-69>2.051E-10,1.750E+02,1.614E-01,9.455E-02,1.079E-01,4.810E-07,0.000E+00,1.430E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,6.051E-20,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.501E-04,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-70>1.383E-10,1.750E+02,1.207E-01,8.824E-02,9.999E-02,4.794E-07,0.000E+00,1.493E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,2.949E-20,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.125E-04,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-71>9.318E-11,1.750E+02,8.998E-02,7.712E-02,9.182E-02,4.763E-07,0.000E+00,1.559E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,1.437E-20,9.000E-06,7.000E-06,7.000E-05,0.000E+00,8.430E-05,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-72>6.280E-11,1.750E+02,6.620E-02,6.739E-02,8.431E-02,4.732E-07,0.000E+00,1.627E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,6.316E-05,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-73>4.233E-11,1.750E+02,4.870E-02,5.888E-02,7.742E-02,4.700E-07,0.000E+00,1.699E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,4.731E-05,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-74>2.853E-11,1.750E+02,3.582E-02,5.145E-02,7.108E-02,4.669E-07,0.000E+00,1.774E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,3.544E-05,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-75>1.923E-11,1.750E+02,2.634E-02,4.495E-02,6.370E-02,4.638E-07,0.000E+00,1.853E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,2.586E-05,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-76>1.296E-11,1.750E+02,1.937E-02,3.927E-02,5.629E-02,4.607E-07,0.000E+00,1.935E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.859E-05,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-77>8.734E-12,1.750E+02,1.408E-02,3.430E-02,4.975E-02,4.577E-07,0.000E+00,2.020E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.336E-05,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-78>5.886E-12,1.750E+02,1.024E-02,2.996E-02,4.396E-02,4.546E-07,0.000E+00,2.109E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,9.602E-06,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-79>3.967E-12,1.750E+02,7.444E-03,2.617E-02,3.885E-02,4.516E-07,0.000E+00,2.203E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,6.899E-06,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-80>2.674E-12,1.750E+02,5.411E-03,2.286E-02,3.433E-02,4.486E-07,0.000E+00,2.300E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,4.957E-06,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-81>1.802E-12,1.750E+02,3.932E-03,1.996E-02,3.033E-02,4.456E-07,0.000E+00,2.402E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,3.560E-06,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-82>1.215E-12,1.750E+02,2.857E-03,1.743E-02,2.679E-02,4.426E-07,0.000E+00,2.509E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,2.560E-06,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-83>8.186E-13,1.750E+02,2.076E-03,1.522E-02,2.367E-02,4.397E-07,0.000E+00,2.620E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.875E-06,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-84>5.517E-13,1.750E+02,1.508E-03,1.322E-02,2.091E-02,4.368E-07,0.000E+00,2.736E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.374E-06,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-85>3.718E-13,1.750E+02,1.095E-03,1.146E-02,1.847E-02,4.339E-07,0.000E+00,2.858E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.006E-06,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-86>2.506E-13,1.750E+02,7.952E-04,9.939E-03,1.631E-02,4.310E-07,0.000E+00,2.985E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,7.366E-07,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-87>1.689E-13,1.750E+02,5.773E-04,8.616E-03,1.441E-02,4.281E-07,0.000E+00,3.117E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,5.393E-07,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-88>1.138E-13,1.750E+02,4.191E-04,7.469E-03,1.272E-02,4.252E-07,0.000E+00,3.256E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,3.915E-07,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-89>7.672E-14,1.750E+02,3.056E-04,6.474E-03,1.124E-02,4.224E-07,0.000E+00,3.401E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,2.827E-07,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-90>5.171E-14,1.750E+02,2.250E-04,5.611E-03,9.898E-03,4.196E-07,0.000E+00,3.552E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,2.041E-07,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-91>3.485E-14,1.750E+02,1.657E-04,4.863E-03,8.697E-03,4.168E-07,0.000E+00,3.711E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.473E-07,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-92>2.349E-14,1.750E+02,1.219E-04,4.214E-03,7.642E-03,4.140E-07,0.000E+00,3.876E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.063E-07,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-93>1.583E-14,1.750E+02,8.975E-05,3.651E-03,6.714E-03,4.115E-07,0.000E+00,4.049E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,7.669E-08,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-94>1.067E-14,1.750E+02,6.605E-05,3.164E-03,5.898E-03,4.091E-07,0.000E+00,4.229E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,5.533E-08,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-95>7.191E-15,1.750E+02,4.860E-05,2.741E-03,5.181E-03,4.066E-07,0.000E+00,4.418E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,3.991E-08,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-96>4.846E-15,1.750E+02,3.575E-05,2.388E-03,4.551E-03,4.042E-07,0.000E+00,4.615E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,2.878E-08,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-97>3.266E-15,1.750E+02,2.629E-05,2.096E-03,3.997E-03,4.018E-07,0.000E+00,4.822E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,2.075E-08,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-98>2.201E-15,1.750E+02,1.934E-05,1.839E-03,3.511E-03,3.995E-07,0.000E+00,5.037E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.496E-08,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-99>1.484E-15,1.750E+02,1.425E-05,1.614E-03,3.083E-03,3.971E-07,0.000E+00,5.262E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,1.079E-08,0.000E+00,0.000E+00,0.000E+00,200
<ATMOSPHERE-LAYER-100>1.000E-15,1.750E+02,1.050E-05,1.416E-03,2.708E-03,3.947E-07,0.000E+00,5.498E-06,3.200E-08,0.000E+00,0.000E+00,0.000E+00,0.000E+00,0.000E+00,9.000E-06,7.000E-06,7.000E-05,0.000E+00,7.773E-09,0.000E+00,0.000E+00,0.000E+00,200
<SURFACE-TEMPERATURE>735
<SURFACE-ALBEDO>0.30
<SURFACE-EMISSIVITY>0.80
<SURFACE-NSURF>0
<ATMOSPHERE-TEMPERATURE>210
<ATMOSPHERE-TAU>0.07,0.07,0.07,0.07,0.07,0.07,0.07
<ATMOSPHERE-ASUNI>um
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<SURFACE-MODEL>Lambert
<SURFACE-PHASEG>
<SURFACE-GAS-RATIO>1.0
<SURFACE-GAS-UNIT>ratio
<SURFACE-SURF>
<SURFACE-TYPE>
<SURFACE-ABUN>
<SURFACE-UNIT>
<SURFACE-THICK>
<GENERATOR-INSTRUMENT>user
<GENERATOR-RANGE1>1.01
<GENERATOR-RANGE2>2.0
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>70
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-DIAMTELE>6.0
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-TELESCOPE1>0
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISETIME>1000
<GENERATOR-NOISEFRAMES>3600
<GENERATOR-NOISEPIXELS>10
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-LOGRAD>N
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-RADUNITS>rel
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-RESOLUTIONKERNEL>N

